A time-step-robust algorithm to compute particle trajectories in 3-D unstructured meshes for Lagrangian stochastic methods

The purpose of this paper is to propose a time-step-robust cell-to-cell integration of particle trajectories in 3-D unstructured meshes in particle/mesh Lagrangian stochastic methods. The main idea is to dynamically update the mean fields used in the time integration by splitting, for each particle, the time step into sub-steps such that each of these sub-steps corresponds to particle cell residence times. This reduces the spatial discretization error. Given the stochastic nature of the models, a key aspect is to derive estimations of the residence times that do not anticipate the future of the Wiener process. To that effect, the new algorithm relies on a virtual particle, attached to each stochastic one, whose mean conditional behavior provides free-of-statistical-bias predictions of residence times. After consistency checks, this new algorithm is validated on two representative test cases: particle dispersion in a statistically uniform flow and particle dynamics in a non-uniform flow.

==> data/Gaussian_traj_example.csv <==
time , run_1, run_2, run_3, run_4, run_5, run_6, run_7, run_8, run_9, run_10  
0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000 , 0.000000, 0.000000, 0.000000, 0.000000, 0.000000 
0.001000, 0.012363, -0.019110, 0.005302, -0.024618, 0.021015 , -0.066324, 0.068905, -0.032978, -0.022285, 0.030257 
0.002000, -0.003852, -0.023178, -0.003299, -0.008726, 0.043466 , -0.024521, 0.082183, -0.044829, -0.019280, 0.037438 
0.003000, -0.041363, 0.017250, 0.030328, -0.007103, 0.040533 , -0.015871, 0.045876, 0.006721, 0.045143, 0.003352 
0.004000, -0.051984, 0.015811, 0.032435, -0.057719, 0.029384 , -0.042379, 0.077267, 0.023814, 0.098669, 0.022980 
0.005000, -0.013924, 0.048047, 0.078255, -0.122389, 0.066831 , -0.134360, 0.075205, 0.052327, 0.098275, 0.020253 
0.006000, -0.067744, 0.050825, 0.116928, -0.113242, 0.060340 , -0.125664, 0.090769, 0.056419, 0.028946, 0.058778 
0.007000, -0.026566, 0.135787, 0.090622, -0.044164, 0.086313 , -0.104294, 0.091881, 0.071469, 0.094521, 0.056200 
0.008000, -0.010320, 0.122189, 0.075549, -0.005664, 0.072938 , -0.120660, 0.090376, 0.026295, 0.072233, 0.115773 
0.009000, 0.011597, 0.113469, 0.103824, -0.031360, 0.059410 , -0.100366, 0.104698, 0.042484, 0.070645, 0.147347 
0.010000, 0.086394, 0.116277, 0.047250, 0.007462, 0.071857 , -0.080770, 0.099387, 0.081899, 0.047523, 0.162415 
0.011000, 0.124669, 0.124430, 0.022503, 0.004075, 0.035325 , -0.136815, 0.080718, 0.059866, 0.015647, 0.098318 
0.012000, 0.154868, 0.107551, 0.043181, 0.007185, 0.036419 , -0.062081, 0.044024, 0.068485, 0.002090, 0.108032 
0.013000, 0.118455, 0.099515, 0.068762, -0.017749, 0.095851 , -0.063578, 0.048351, 0.047599, 0.046726, 0.073078 
0.014000, 0.125861, 0.159438, 0.091847, -0.028647, 0.089155 , -0.063921, 0.025653, 0.080310, 0.056090, 0.025176 
0.015000, 0.079563, 0.128528, 0.060747, -0.047517, 0.054747 , -0.050143, 0.026502, 0.079415, 0.007608, -0.002139 
0.016000, 0.099845, 0.105674, 0.053651, -0.018443, 0.022934 , -0.044958, -0.040817, 0.121327, 0.056184, 0.015552 
0.017000, 0.120223, 0.153359, 0.082284, -0.073534, -0.035440 , -0.074952, -0.003438, 0.130198, 0.147563, 0.063197 
0.018000, 0.152771, 0.144237, 0.099494, -0.102437, -0.020949 , -0.067447, -0.024035, 0.162697, 0.125862, 0.087050 
0.019000, 0.165614, 0.159818, 0.119545, -0.132053, 0.005931 , -0.064577, -0.030396, 0.132277, 0.130885, 0.086935 
0.020000, 0.197321, 0.189602, 0.157805, -0.092511, 0.007639 , -0.069889, -0.073498, 0.150410, 0.169430, 0.052050 
0.021000, 0.173946, 0.147465, 0.179076, -0.119454, 0.034980 , -0.047511, -0.027116, 0.116764, 0.121983, 0.097365 
0.022000, 0.221594, 0.153370, 0.180548, -0.057853, 0.020324 , -0.006396, -0.045356, 0.166603, 0.148051, 0.195126 
0.023000, 0.244486, 0.102174, 0.214752, -0.079219, -0.034493 , -0.075958, -0.029934, 0.168150, 0.132746, 0.173422 
0.024000, 0.276283, 0.073132, 0.173288, -0.094467, -0.062620 , -0.069087, -0.007858, 0.162205, 0.138386, 0.172190 
0.025000, 0.223847, 0.078896, 0.195149, -0.127248, -0.086413 , -0.083829, -0.019737, 0.152129, 0.156673, 0.154221 
0.026000, 0.261139, 0.064899, 0.228095, -0.055187, -0.139110 , -0.065646, -0.063213, 0.119743, 0.172378, 0.123800 
0.027000, 0.320041, 0.058096, 0.236165, -0.006840, -0.113296 , -0.069692, -0.102918, 0.133721, 0.139493, 0.166194 
0.028000, 0.332316, 0.059740, 0.238404, -0.040714, -0.126769 , -0.080409, -0.071670, 0.095766, 0.175597, 0.159832 
0.029000, 0.301316, 0.003048, 0.218947, -0.040042, -0.167692 , -0.095324, -0.092079, 0.017011, 0.175789, 0.184855 
0.030000, 0.271439, 0.048860, 0.225741, -0.061030, -0.182613 , -0.098005, -0.065139, 0.011216, 0.118038, 0.170448 
0.031000, 0.309011, 0.039207, 0.256528, -0.017215, -0.116758 , -0.141607, -0.077789, 0.008269, 0.091111, 0.152675 
0.032000, 0.286526, 0.028960, 0.296309, 0.006233, -0.111239 , -0.135055, -0.066332, -0.011026, 0.096443, 0.192501 
0.033000, 0.290574, 0.080493, 0.311134, 0.011084, -0.118113 , -0.089391, -0.038806, -0.022388, 0.046243, 0.181469 
0.034000, 0.311766, 0.121910, 0.321606, 0.007716, -0.165815 , -0.113077, -0.076902, -0.045897, 0.052859, 0.196118 
0.035000, 0.333185, 0.167465, 0.307754, 0.046832, -0.131705 , -0.114781, -0.105562, -0.038206, 0.030021, 0.201695 
0.036000, 0.354375, 0.147090, 0.316514, 0.018312, -0.117412 , -0.069110, -0.101302, -0.058618, 0.067914, 0.180716 
0.037000, 0.439940, 0.175727, 0.315410, 0.028697, -0.132124 , -0.014284, -0.097533, -0.100278, 0.068464, 0.193705 
0.038000, 0.469464, 0.188902, 0.325875, 0.028055, -0.123766 , -0.027157, -0.116617, -0.136081, 0.081546, 0.208488 
0.039000, 0.481072, 0.149476, 0.365555, -0.025363, -0.090666 , -0.010329, -0.137145, -0.143912, 0.084588, 0.208027 
0.040000, 0.451339, 0.171915, 0.349470, -0.028882, -0.104254 , 0.015880, -0.121459, -0.218407, 0.053128, 0.189776 
0.041000, 0.468231, 0.149046, 0.380264, -0.017304, -0.115830 , -0.012207, -0.139365, -0.211174, 0.060507, 0.139670 
0.042000, 0.457365, 0.131464, 0.412199, 0.026039, -0.106624 , 0.089587, -0.116289, -0.136404, 0.040206, 0.154782 
0.043000, 0.438711, 0.104853, 0.378121, -0.016111, -0.076544 , 0.077125, -0.085513, -0.092980, 0.008315, 0.204646 
0.044000, 0.387435, 0.136208, 0.387511, -0.000532, -0.065200 , 0.052816, -0.078373, -0.090999, 0.014494, 0.211754 
0.045000, 0.349456, 0.154478, 0.396896, 0.025342, -0.122072 , 0.071191, -0.095238, -0.084360, 0.059146, 0.178838 
0.046000, 0.355276, 0.160079, 0.364081, 0.018675, -0.100755 , 0.006604, -0.114695, -0.100770, 0.010504, 0.154812 
0.047000, 0.322988, 0.124583, 0.403798, 0.002361, -0.077906 , 0.011881, -0.137330, -0.067134, -0.012130, 0.117490 
0.048000, 0.309216, 0.121123, 0.425889, 0.000151, -0.031477 , -0.033083, -0.157140, -0.050782, -0.026734, 0.160301 
0.049000, 0.358352, 0.146886, 0.459110, 0.048341, -0.046900 , -0.059978, -0.203291, -0.042052, -0.029105, 0.162226 
0.050000, 0.339033, 0.186720, 0.467282, 0.106868, -0.058141 , -0.103966, -0.191420, -0.050908, 0.011264, 0.193423 
0.051000, 0.348478, 0.183950, 0.437485, 0.119817, -0.024240 , -0.091957, -0.169049, 0.014924, 0.024421, 0.235246 
0.052000, 0.388944, 0.184889, 0.468233, 0.087924, -0.044495 , -0.117850, -0.202402, 0.027174, 0.040271, 0.233566 
0.053000, 0.323016, 0.228774, 0.452694, 0.069579, 0.029749 , -0.024553, -0.165690, 0.013920, 0.022444, 0.207404 
0.054000, 0.255217, 0.182740, 0.472770, 0.062304, 0.082106 , 0.060743, -0.078857, -0.008238, 0.081636, 0.232987 
0.055000, 0.332164, 0.194408, 0.469757, 0.066565, 0.058438 , 0.050057, -0.105303, 0.016189, 0.043324, 0.188822 
0.056000, 0.369371, 0.195597, 0.524870, 0.094723, 0.034615 , 0.095603, -0.112430, 0.047973, 0.106000, 0.181691 
0.057000, 0.423393, 0.155043, 0.565153, 0.125345, 0.021677 , 0.057715, -0.060791, -0.012338, 0.081535, 0.185417 
0.058000, 0.410686, 0.170229, 0.540787, 0.159665, 0.029261 , 0.070172, -0.052879, -0.063283, 0.153095, 0.134100 
0.059000, 0.377148, 0.141522, 0.536340, 0.151997, 0.023656 , 0.082990, -0.046643, -0.008503, 0.143325, 0.135702 
0.060000, 0.393501, 0.146627, 0.540941, 0.166098, -0.038110 , 0.159564, 0.010300, -0.016736, 0.158071, 0.149872 
0.061000, 0.408604, 0.095053, 0.464045, 0.128492, -0.032801 , 0.181227, 0.036037, -0.030107, 0.129315, 0.144656 
0.062000, 0.481095, 0.082152, 0.464378, 0.132077, 0.014413 , 0.246286, 0.053145, -0.040909, 0.080779, 0.137629 
0.063000, 0.471859, 0.082045, 0.469187, 0.122539, 0.003015 , 0.165300, 0.041516, -0.040659, 0.035637, 0.164721 
0.064000, 0.436572, 0.104781, 0.462912, 0.146251, -0.022848 , 0.183909, 0.016432, -0.034849, 0.009289, 0.178039 
0.065000, 0.439461, 0.139098, 0.482302, 0.114574, -0.031463 , 0.143900, 0.025584, -0.014119, -0.008957, 0.199356 
0.066000, 0.361308, 0.109514, 0.420621, 0.069034, -0.042778 , 0.129451, 0.018710, -0.027982, 0.012191, 0.234103 
0.067000, 0.361354, 0.056488, 0.389317, 0.079653, -0.036093 , 0.122140, 0.077450, -0.023746, 0.061559, 0.232988 
0.068000, 0.323965, 0.044772, 0.324758, 0.047876, -0.044621 , 0.137420, 0.090070, -0.077489, 0.030421, 0.205322 
0.069000, 0.312549, 0.064478, 0.352213, -0.029631, -0.052076 , 0.079293, 0.152435, -0.064957, 0.019034, 0.230930 
0.070000, 0.336389, 0.081392, 0.352195, 0.016550, 0.018107 , 0.082333, 0.166453, -0.031474, 0.076898, 0.245340 
0.071000, 0.349476, 0.117853, 0.391221, -0.002309, 0.020820 , 0.112285, 0.143593, -0.056321, 0.024530, 0.274933 
0.072000, 0.345654, 0.090713, 0.345144, -0.054765, -0.011010 , 0.175358, 0.153004, -0.076282, 0.070128, 0.274276 
0.073000, 0.345617, 0.080940, 0.431283, -0.017990, 0.006487 , 0.234812, 0.148640, -0.094936, 0.089496, 0.280983 
0.074000, 0.331857, 0.062030, 0.412951, -0.020515, -0.010514 , 0.266852, 0.159592, -0.096833, 0.060090, 0.312840 
0.075000, 0.280343, 0.041952, 0.402414, -0.017622, 0.034234 , 0.265324, 0.231224, -0.070765, 0.077245, 0.333330 
0.076000, 0.332241, 0.008485, 0.359390, 0.005102, -0.024768 , 0.211378, 0.243736, -0.036605, 0.099614, 0.269766 
0.077000, 0.320393, -0.012237, 0.343635, -0.019586, -0.069185 , 0.220368, 0.241299, -0.062992, 0.077076, 0.240104 
0.078000, 0.271269, -0.042185, 0.312960, 0.024603, -0.062215 , 0.180658, 0.276038, -0.031939, 0.055474, 0.217736 
0.079000, 0.257633, -0.023292, 0.355337, 0.061318, -0.057994 , 0.201758, 0.301373, -0.069427, 0.037740, 0.228996 
0.080000, 0.314085, -0.012347, 0.391503, 0.052022, -0.006423 , 0.191404, 0.349283, -0.036356, 0.022037, 0.211380 
0.081000, 0.300799, -0.011017, 0.377158, 0.046942, -0.022860 , 0.204873, 0.337206, -0.041815, -0.011865, 0.191766 
0.082000, 0.366046, -0.010573, 0.292971, 0.046900, -0.012594 , 0.194142, 0.297292, -0.041505, -0.015397, 0.214943 
0.083000, 0.379514, -0.025036, 0.298351, 0.048389, -0.035061 , 0.223162, 0.323318, -0.038904, -0.056624, 0.172509 
0.084000, 0.457287, 0.009981, 0.278443, 0.042561, -0.096165 , 0.239882, 0.337403, -0.041091, -0.014183, 0.164117 
0.085000, 0.412166, 0.031686, 0.253712, 0.067659, -0.125856 , 0.246348, 0.314651, -0.077880, 0.001018, 0.140763 
0.086000, 0.414926, 0.033766, 0.312678, 0.094863, -0.080048 , 0.270522, 0.284185, -0.015619, 0.040211, 0.162105 
0.087000, 0.398038, 0.005227, 0.313175, 0.099825, -0.064958 , 0.254434, 0.266617, 0.042214, 0.007240, 0.181835 
0.088000, 0.428293, 0.006642, 0.299651, 0.123977, -0.087169 , 0.274142, 0.265343, 0.063419, -0.026763, 0.201629 
0.089000, 0.433979, 0.013612, 0.348115, 0.122884, -0.013782 , 0.283655, 0.263975, 0.046767, -0.128154, 0.224062 
0.090000, 0.392775, 0.013563, 0.318169, 0.062838, 0.001385 , 0.271619, 0.278498, 0.041016, -0.119368, 0.228039 
0.091000, 0.381789, 0.063666, 0.343685, 0.095912, 0.081550 , 0.233679, 0.319946, 0.012686, -0.127623, 0.246971 
0.092000, 0.370722, 0.031733, 0.420950, 0.065094, 0.069799 , 0.222890, 0.262421, -0.001725, -0.139597, 0.294769 
0.093000, 0.396906, 0.073058, 0.400524, 0.072838, 0.059265 , 0.253098, 0.222312, 0.049713, -0.189868, 0.277758 
0.094000, 0.392963, 0.043655, 0.429418, 0.084991, 0.068077 , 0.288586, 0.273332, 0.059862, -0.168823, 0.230750 
0.095000, 0.415488, 0.051453, 0.440605, 0.070706, 0.069094 , 0.291915, 0.253126, 0.056510, -0.111796, 0.255098 
0.096000, 0.401251, 0.031776, 0.455165, 0.074309, 0.086565 , 0.273250, 0.270799, -0.021088, -0.110035, 0.253372 
0.097000, 0.432124, 0.063083, 0.506668, 0.056918, 0.052179 , 0.291476, 0.280030, -0.009078, -0.147258, 0.218793 
0.098000, 0.395333, 0.085832, 0.490308, 0.113025, 0.053047 , 0.230453, 0.319398, 0.016260, -0.157078, 0.213719 
0.099000, 0.353052, 0.021761, 0.498120, 0.168311, 0.047171 , 0.220335, 0.321278, -0.008043, -0.163920, 0.217785 
0.100000, 0.396371, -0.001669, 0.520276, 0.156380, 0.049148 , 0.211671, 0.321416, -0.009607, -0.149791, 0.205115 
0.101000, 0.391756, 0.042662, 0.471260, 0.078674, 0.079864 , 0.208099, 0.232582, -0.043648, -0.193043, 0.197181 
0.102000, 0.396241, 0.003161, 0.488633, 0.100157, 0.090036 , 0.219124, 0.268722, -0.051088, -0.196208, 0.197133 
0.103000, 0.400461, -0.043454, 0.561848, 0.094758, 0.181897 , 0.249239, 0.255142, -0.091973, -0.202320, 0.186709 
0.104000, 0.385459, -0.057531, 0.603291, 0.069728, 0.153890 , 0.273777, 0.256732, -0.089966, -0.215667, 0.174220 
0.105000, 0.399628, -0.089333, 0.633179, 0.094540, 0.129881 , 0.313444, 0.284694, -0.057915, -0.200908, 0.177984 
0.106000, 0.354591, -0.113711, 0.645356, 0.072591, 0.075667 , 0.315890, 0.282232, -0.019999, -0.181810, 0.193787 
0.107000, 0.297430, -0.084018, 0.631605, 0.102017, 0.034727 , 0.319734, 0.270430, -0.036006, -0.225825, 0.183657 
0.108000, 0.272067, -0.118428, 0.614621, 0.148846, 0.051863 , 0.274915, 0.277688, -0.031370, -0.247681, 0.197001 
0.109000, 0.231869, -0.159708, 0.621577, 0.144682, 0.077532 , 0.264732, 0.265742, -0.032279, -0.247741, 0.188475 
0.110000, 0.196290, -0.159622, 0.607239, 0.125959, 0.125541 , 0.230314, 0.273453, -0.020756, -0.241001, 0.197768 
0.111000, 0.201832, -0.189629, 0.625196, 0.139103, 0.088863 , 0.234512, 0.370961, -0.036855, -0.198257, 0.239862 
0.112000, 0.223854, -0.220752, 0.581770, 0.143807, 0.075884 , 0.196329, 0.360438, -0.034807, -0.225828, 0.284913 
0.113000, 0.209988, -0.245039, 0.595641, 0.177460, 0.090267 , 0.172020, 0.363481, 0.012758, -0.246631, 0.325023 
0.114000, 0.254303, -0.224620, 0.616909, 0.219271, 0.073620 , 0.203503, 0.376121, 0.070999, -0.276818, 0.319443 
0.115000, 0.243430, -0.155603, 0.604954, 0.232766, 0.087383 , 0.143179, 0.349868, 0.016539, -0.280056, 0.308219 
0.116000, 0.260573, -0.116275, 0.658256, 0.253781, 0.169453 , 0.115825, 0.398131, 0.048110, -0.261545, 0.324682 
0.117000, 0.292067, -0.131971, 0.628270, 0.293537, 0.110647 , 0.122810, 0.374364, 0.006241, -0.277525, 0.300246 
0.118000, 0.326626, -0.158689, 0.620975, 0.232772, 0.077464 , 0.127120, 0.370615, -0.005037, -0.234161, 0.323641 
0.119000, 0.265344, -0.139627, 0.535324, 0.236017, 0.092829 , 0.089110, 0.341748, -0.008746, -0.241311, 0.325250 
0.120000, 0.224963, -0.146143, 0.539774, 0.219542, 0.128016 , 0.087731, 0.374214, 0.069176, -0.270862, 0.393820 
0.121000, 0.225095, -0.141624, 0.559953, 0.231196, 0.069600 , 0.061677, 0.413348, 0.063067, -0.305286, 0.378589 
0.122000, 0.258483, -0.139516, 0.566105, 0.217557, 0.027523 , 0.065779, 0.423860, 0.099030, -0.296477, 0.392074 
0.123000, 0.224221, -0.123695, 0.570635, 0.218046, -0.000089 , 0.082374, 0.393731, 0.083905, -0.263614, 0.356875 
0.124000, 0.232349, -0.114091, 0.572417, 0.174096, 0.032384 , 0.042864, 0.363780, 0.064503, -0.286202, 0.341932 
0.125000, 0.227261, -0.119328, 0.555700, 0.214045, 0.025374 , 0.063316, 0.377154, 0.079277, -0.337874, 0.392918 
0.126000, 0.278347, -0.111859, 0.534933, 0.193987, 0.015943 , 0.040717, 0.307506, 0.074093, -0.336362, 0.408598 
0.127000, 0.260801, -0.071380, 0.555665, 0.140358, 0.055931 , 0.044388, 0.272417, 0.113217, -0.405419, 0.365501 
0.128000, 0.293052, -0.049419, 0.536938, 0.136548, 0.069186 , 0.073458, 0.315619, 0.103112, -0.417454, 0.329294 
0.129000, 0.298502, -0.065993, 0.595846, 0.092231, 0.048885 , 0.073869, 0.321017, 0.167678, -0.380600, 0.348914 
0.130000, 0.284877, -0.023057, 0.600580, 0.152283, 0.098697 , 0.052420, 0.319945, 0.177186, -0.382131, 0.370645 
0.131000, 0.273725, -0.024218, 0.616125, 0.123048, 0.107788 , 0.055039, 0.321201, 0.160091, -0.422129, 0.356655 
0.132000, 0.219920, -0.025203, 0.638542, 0.092948, 0.094040 , 0.073835, 0.311108, 0.157492, -0.458864, 0.401745 
0.133000, 0.200426, 0.023214, 0.635357, 0.088581, 0.111421 , 0.110157, 0.325079, 0.172936, -0.428257, 0.475376 
0.134000, 0.165821, 0.049307, 0.580481, 0.093213, 0.069794 , 0.129082, 0.336515, 0.164023, -0.389995, 0.426157 
0.135000, 0.214957, 0.064089, 0.566148, 0.104398, 0.071606 , 0.113819, 0.390276, 0.160591, -0.398645, 0.429281 
0.136000, 0.210223, 0.059352, 0.565013, 0.101153, -0.008550 , 0.122782, 0.458915, 0.145076, -0.430119, 0.390749 
0.137000, 0.206761, 0.051668, 0.549224, 0.085981, -0.019947 , 0.063673, 0.476765, 0.169140, -0.443689, 0.353833 
0.138000, 0.216258, 0.067274, 0.531639, 0.105318, -0.063755 , 0.047561, 0.470131, 0.195094, -0.423390, 0.334288 
0.139000, 0.176891, 0.045668, 0.533197, 0.138378, -0.084559 , 0.091583, 0.467310, 0.193271, -0.377586, 0.370000 
0.140000, 0.178214, 0.102438, 0.521406, 0.151918, -0.118122 , 0.146492, 0.431470, 0.217846, -0.372543, 0.431647 
0.141000, 0.217258, 0.129784, 0.511581, 0.181619, -0.060309 , 0.068977, 0.396225, 0.175388, -0.386114, 0.380202 
0.142000, 0.171206, 0.089083, 0.552226, 0.156290, -0.133498 , 0.092475, 0.455620, 0.188437, -0.378456, 0.368862 
0.143000, 0.190436, 0.072024, 0.534853, 0.126602, -0.145934 , 0.085515, 0.496714, 0.221851, -0.428257, 0.397486 
0.144000, 0.177028, 0.077807, 0.575573, 0.140943, -0.150718 , 0.098689, 0.507718, 0.197673, -0.462882, 0.303153 
0.145000, 0.148931, 0.071575, 0.606459, 0.157287, -0.111246 , 0.105346, 0.455924, 0.167029, -0.427478, 0.287783 
0.146000, 0.131996, 0.062759, 0.585272, 0.213518, -0.096214 , 0.084031, 0.443625, 0.138966, -0.397856, 0.303631 
0.147000, 0.136669, 0.079881, 0.517619, 0.220228, -0.154418 , 0.091282, 0.516258, 0.142377, -0.371983, 0.326577 
0.148000, 0.194404, 0.119985, 0.488959, 0.224038, -0.157941 , 0.036416, 0.518938, 0.148124, -0.426392, 0.312470 
0.149000, 0.190264, 0.084547, 0.483780, 0.213592, -0.163001 , 0.004463, 0.547515, 0.161719, -0.453903, 0.305799 
0.150000, 0.165876, 0.022030, 0.483165, 0.267614, -0.173654 , 0.049889, 0.489298, 0.204016, -0.458677, 0.342325 
0.151000, 0.156844, -0.014818, 0.482634, 0.224887, -0.187138 , 0.077176, 0.446812, 0.180867, -0.440536, 0.324933 
0.152000, 0.149407, -0.056109, 0.473843, 0.168395, -0.171326 , 0.077610, 0.501510, 0.181213, -0.415533, 0.327944 
0.153000, 0.116592, -0.100179, 0.518810, 0.187388, -0.144523 , 0.102414, 0.485229, 0.198642, -0.418913, 0.308616 
0.154000, 0.123490, -0.092504, 0.542445, 0.099230, -0.154949 , 0.179076, 0.435830, 0.221491, -0.432743, 0.289056 
0.155000, 0.132896, -0.075266, 0.553302, 0.143701, -0.144102 , 0.164003, 0.447125, 0.189620, -0.431468, 0.305601 
0.156000, 0.118178, -0.091136, 0.560139, 0.190156, -0.221245 , 0.133126, 0.404858, 0.228508, -0.440391, 0.277950 
0.157000, 0.108632, -0.154528, 0.554229, 0.189932, -0.221342 , 0.121115, 0.435784, 0.196789, -0.477791, 0.224897 
0.158000, 0.120750, -0.136721, 0.500465, 0.231940, -0.209871 , 0.100987, 0.438141, 0.188902, -0.475873, 0.243930 
0.159000, 0.173954, -0.133752, 0.511627, 0.224368, -0.207421 , 0.121381, 0.484988, 0.204410, -0.476236, 0.259159 
0.160000, 0.202777, -0.150242, 0.462447, 0.243736, -0.221276 , 0.088319, 0.535161, 0.222003, -0.476962, 0.238294 
0.161000, 0.204592, -0.130893, 0.520204, 0.233077, -0.264265 , 0.076614, 0.522020, 0.247850, -0.445282, 0.263536 
0.162000, 0.162928, -0.092216, 0.522957, 0.283404, -0.257819 , 0.031721, 0.484591, 0.192879, -0.463319, 0.255870 
0.163000, 0.132713, -0.155461, 0.539552, 0.302389, -0.269508 , 0.000245, 0.468253, 0.195384, -0.439737, 0.235182 
0.164000, 0.132911, -0.137074, 0.570842, 0.276774, -0.316615 , -0.000353, 0.447140, 0.230216, -0.455514, 0.243713 
0.165000, 0.099778, -0.121059, 0.522373, 0.309972, -0.272996 , 0.060570, 0.471902, 0.224672, -0.459465, 0.222810 
0.166000, 0.105107, -0.115374, 0.570353, 0.361559, -0.247634 , 0.063306, 0.423558, 0.243846, -0.454400, 0.214914 
0.167000, 0.112874, -0.159249, 0.597636, 0.390175, -0.213108 , 0.070546, 0.433510, 0.235309, -0.459415, 0.224670 
0.168000, 0.096813, -0.140623, 0.616092, 0.426365, -0.149335 , 0.150292, 0.418756, 0.226297, -0.487099, 0.192427 
0.169000, 0.109620, -0.178863, 0.609877, 0.450563, -0.155915 , 0.129974, 0.452760, 0.293278, -0.494342, 0.221151 
0.170000, 0.128427, -0.193736, 0.606185, 0.460766, -0.165970 , 0.155810, 0.516285, 0.286663, -0.507099, 0.237483 
0.171000, 0.156610, -0.197202, 0.678947, 0.399309, -0.144423 , 0.136789, 0.538779, 0.330545, -0.536881, 0.246491 
0.172000, 0.160824, -0.186607, 0.726870, 0.404303, -0.087199 , 0.158073, 0.531293, 0.289803, -0.528533, 0.230764 
0.173000, 0.085036, -0.241545, 0.680724, 0.396153, 0.003123 , 0.203580, 0.481346, 0.299902, -0.521446, 0.239338 
0.174000, 0.042600, -0.233635, 0.646979, 0.430026, -0.029183 , 0.212022, 0.478897, 0.307102, -0.468157, 0.215226 
0.175000, 0.055203, -0.191204, 0.654223, 0.425532, -0.005466 , 0.262638, 0.524106, 0.301676, -0.489258, 0.205202 
0.176000, 0.072957, -0.162938, 0.628253, 0.380322, 0.059985 , 0.312520, 0.437571, 0.260009, -0.510574, 0.168080 
0.177000, 0.046689, -0.114399, 0.630067, 0.364595, 0.086136 , 0.268374, 0.411670, 0.277101, -0.520683, 0.209762 
0.178000, 0.075683, -0.181347, 0.625232, 0.391938, 0.121565 , 0.280273, 0.475738, 0.235445, -0.543891, 0.190140 
0.179000, 0.099714, -0.176752, 0.666212, 0.393578, 0.086851 , 0.274532, 0.465356, 0.215917, -0.511558, 0.235574 
0.180000, 0.072375, -0.194518, 0.683568, 0.403046, 0.058773 , 0.242151, 0.510962, 0.281077, -0.524885, 0.218239 
0.181000, 0.098150, -0.211979, 0.669252, 0.439174, 0.116894 , 0.167937, 0.600725, 0.239152, -0.518249, 0.169827 
0.182000, 0.044402, -0.212010, 0.681591, 0.381604, 0.094671 , 0.185762, 0.617066, 0.222066, -0.504576, 0.120968 
0.183000, -0.000992, -0.178620, 0.696697, 0.323397, 0.112306 , 0.164047, 0.618196, 0.204529, -0.464584, 0.184839 
0.184000, 0.012675, -0.164232, 0.608916, 0.270440, 0.080084 , 0.152237, 0.667034, 0.174413, -0.439709, 0.181687 
0.185000, -0.031979, -0.149777, 0.640702, 0.260741, 0.161848 , 0.136234, 0.629190, 0.217014, -0.496678, 0.186798 
0.186000, -0.037542, -0.173801, 0.651811, 0.220016, 0.123927 , 0.171919, 0.669364, 0.252258, -0.464792, 0.156189 
0.187000, -0.007404, -0.145752, 0.652067, 0.219433, 0.058000 , 0.151061, 0.652939, 0.292948, -0.424573, 0.174660 
0.188000, 0.020244, -0.085153, 0.697629, 0.198685, 0.076506 , 0.162591, 0.627702, 0.281995, -0.426775, 0.134965 
0.189000, 0.047751, -0.067436, 0.666957, 0.186966, 0.106433 , 0.159520, 0.632264, 0.261703, -0.406131, 0.111851 
0.190000, 0.072564, -0.041290, 0.667709, 0.212278, 0.083661 , 0.173865, 0.608257, 0.238551, -0.390515, 0.062161 
0.191000, 0.054183, -0.021248, 0.689468, 0.225903, 0.131982 , 0.151601, 0.615304, 0.260654, -0.373821, 0.028911 
0.192000, 0.019826, 0.026248, 0.661974, 0.225186, 0.120945 , 0.156772, 0.623654, 0.242337, -0.341588, 0.034025 
0.193000, 0.019288, 0.037463, 0.637713, 0.274136, 0.087648 , 0.154945, 0.671652, 0.287076, -0.329631, 0.022795 
0.194000, 0.019718, 0.014472, 0.648354, 0.252973, 0.072759 , 0.139400, 0.738053, 0.215332, -0.378979, 0.037223 
0.195000, 0.023846, 0.009089, 0.697691, 0.235103, 0.087168 , 0.100618, 0.771486, 0.269982, -0.408228, 0.001257 
0.196000, 0.046859, 0.003315, 0.688260, 0.231122, 0.111062 , 0.109396, 0.736730, 0.293358, -0.383124, -0.035016 
0.197000, 0.033042, -0.003426, 0.741577, 0.275357, 0.104469 , 0.127524, 0.733466, 0.307293, -0.352687, -0.037336 
0.198000, 0.066906, -0.011757, 0.705687, 0.280309, 0.108854 , 0.129840, 0.749846, 0.303931, -0.346837, -0.031489 
0.199000, 0.058446, 0.077548, 0.724898, 0.257642, 0.067099 , 0.114555, 0.780535, 0.323911, -0.308964, 0.005714 
0.200000, 0.045865, 0.071842, 0.688452, 0.283358, 0.072124 , 0.103223, 0.791678, 0.316160, -0.331519, -0.044244 
0.201000, 0.057358, 0.134100, 0.694177, 0.308597, 0.095823 , 0.062095, 0.817562, 0.320484, -0.378505, -0.063531 
0.202000, 0.100471, 0.071709, 0.674600, 0.315636, 0.102399 , 0.066526, 0.851404, 0.307711, -0.385202, -0.125659 
0.203000, 0.086764, 0.118365, 0.647203, 0.338155, 0.076066 , 0.048744, 0.837571, 0.268488, -0.358551, -0.120318 
0.204000, 0.073512, 0.114842, 0.658514, 0.359019, 0.106157 , 0.009377, 0.877973, 0.226133, -0.316150, -0.155616 
0.205000, 0.043727, 0.090105, 0.702956, 0.390531, 0.128939 , 0.030950, 0.868955, 0.241732, -0.317169, -0.121098 
0.206000, 0.031450, 0.071188, 0.707346, 0.400488, 0.123569 , 0.023219, 0.872144, 0.258664, -0.294787, -0.115654 
0.207000, 0.057049, 0.062105, 0.756601, 0.403844, 0.072567 , 0.028637, 0.823074, 0.284159, -0.313950, -0.094736 
0.208000, 0.114045, 0.025940, 0.779440, 0.418628, -0.004814 , 0.039162, 0.818052, 0.290222, -0.313107, -0.049235 
0.209000, 0.117316, 0.002461, 0.777785, 0.419037, -0.004539 , 0.048519, 0.864404, 0.266373, -0.335085, 0.002449 
0.210000, 0.073364, 0.025696, 0.792655, 0.398110, 0.000765 , 0.040542, 0.868815, 0.219411, -0.325162, -0.006511 
0.211000, 0.113360, 0.029821, 0.840482, 0.406327, 0.020942 , 0.003607, 0.856404, 0.208361, -0.295862, 0.006476 
0.212000, 0.129806, 0.046256, 0.849214, 0.357115, 0.026023 , -0.029468, 0.850679, 0.214500, -0.316264, -0.015093 
0.213000, 0.182842, 0.051912, 0.874849, 0.408562, 0.001703 , 0.007424, 0.821470, 0.253475, -0.304250, 0.017191 
0.214000, 0.173583, 0.055351, 0.849812, 0.424196, -0.046156 , -0.029071, 0.794741, 0.206915, -0.342981, 0.034720 
0.215000, 0.155601, 0.036495, 0.869452, 0.486612, -0.068389 , -0.092036, 0.773605, 0.193505, -0.282108, 0.017093 
0.216000, 0.154139, 0.056511, 0.833390, 0.486398, -0.025081 , -0.071505, 0.755008, 0.180939, -0.327887, 0.027596 
0.217000, 0.168358, 0.048799, 0.849309, 0.460632, -0.039005 , -0.019640, 0.750257, 0.200080, -0.313175, 0.026006 
0.218000, 0.145615, 0.015455, 0.884226, 0.458795, -0.044440 , -0.011877, 0.718643, 0.183793, -0.358849, 0.082817 
0.219000, 0.133092, 0.016110, 0.901776, 0.438803, 0.013477 , -0.014182, 0.692757, 0.138922, -0.361317, 0.057278 
0.220000, 0.110330, 0.005011, 0.924671, 0.438458, 0.040328 , -0.000550, 0.671906, 0.090261, -0.428262, 0.053099 
0.221000, 0.092147, 0.024123, 0.896189, 0.520911, 0.033082 , 0.030406, 0.653898, 0.077313, -0.389940, 0.004747 
0.222000, 0.144031, 0.022556, 0.914086, 0.549555, 0.072766 , 0.052280, 0.704559, 0.056990, -0.395660, -0.062973 
0.223000, 0.110286, 0.001259, 0.952711, 0.531438, 0.072490 , 0.033475, 0.685219, 0.099283, -0.387872, -0.090379 
0.224000, 0.069888, -0.016041, 0.956126, 0.538453, 0.047376 , 0.005775, 0.704523, 0.122065, -0.380364, -0.091131 
0.225000, 0.082328, -0.032336, 0.958021, 0.523880, 0.096004 , -0.014978, 0.651103, 0.102521, -0.395242, -0.135758 
0.226000, 0.104814, -0.021893, 0.963546, 0.509210, 0.088565 , 0.004245, 0.603673, 0.100605, -0.464944, -0.131316 
0.227000, 0.094039, -0.011052, 0.970852, 0.488892, 0.109652 , 0.024852, 0.602200, 0.159864, -0.442050, -0.150800 
0.228000, 0.150333, -0.040269, 0.964729, 0.501768, 0.088627 , 0.029082, 0.612129, 0.141836, -0.436447, -0.096751 
0.229000, 0.131045, -0.025291, 1.017179, 0.415436, 0.053298 , 0.059753, 0.595873, 0.200221, -0.450391, -0.131445 
0.230000, 0.158008, -0.058705, 1.027180, 0.394333, 0.114061 , 0.046353, 0.572613, 0.209039, -0.434885, -0.128681 
0.231000, 0.139108, -0.060541, 1.043651, 0.396498, 0.102370 , 0.040301, 0.566041, 0.164309, -0.457971, -0.042294 
0.232000, 0.175604, -0.058892, 1.029601, 0.422203, 0.080684 , 0.033757, 0.587295, 0.182783, -0.486912, -0.051125 
0.233000, 0.163069, -0.100753, 1.056673, 0.393508, 0.076229 , 0.016111, 0.579754, 0.185504, -0.529891, -0.047231 
0.234000, 0.143070, -0.086702, 1.078301, 0.445086, 0.094821 , 0.016260, 0.555018, 0.200119, -0.472410, -0.054754 
0.235000, 0.214797, -0.142372, 1.042387, 0.471306, 0.158869 , -0.024930, 0.571443, 0.213168, -0.545175, -0.070762 
0.236000, 0.189830, -0.200850, 1.072905, 0.463944, 0.164096 , -0.014053, 0.594793, 0.191634, -0.578456, -0.074757 
0.237000, 0.193628, -0.171436, 1.118722, 0.495173, 0.190954 , -0.017614, 0.579049, 0.197507, -0.516781, -0.086215 
0.238000, 0.187507, -0.182182, 1.062559, 0.570143, 0.184602 , -0.028388, 0.570378, 0.178559, -0.526649, -0.061708 
0.239000, 0.150254, -0.173281, 1.070180, 0.591665, 0.221588 , -0.003795, 0.629815, 0.220409, -0.548466, -0.056122 
0.240000, 0.119934, -0.228781, 1.052943, 0.612631, 0.177076 , -0.006419, 0.578858, 0.190749, -0.577742, -0.039776 
0.241000, 0.108296, -0.244695, 1.109871, 0.575448, 0.197635 , -0.079775, 0.551614, 0.206265, -0.599597, -0.033201 
0.242000, 0.045259, -0.159884, 1.098241, 0.601762, 0.136625 , -0.116273, 0.546435, 0.193851, -0.606516, -0.024771 
0.243000, 0.076019, -0.152721, 1.104971, 0.609936, 0.181615 , -0.124115, 0.523522, 0.154795, -0.609966, -0.051452 
0.244000, 0.076795, -0.192441, 1.136989, 0.569270, 0.260685 , -0.133497, 0.513014, 0.168475, -0.589308, -0.048237 
0.245000, 0.079081, -0.204499, 1.170332, 0.586932, 0.250942 , -0.148333, 0.550471, 0.180479, -0.590351, -0.137181 
0.246000, 0.099332, -0.195853, 1.207804, 0.560423, 0.250501 , -0.183433, 0.582137, 0.149565, -0.601856, -0.119452 
0.247000, 0.068740, -0.244706, 1.236985, 0.568280, 0.229314 , -0.177591, 0.579382, 0.159323, -0.639865, -0.099589 
0.248000, 0.076302, -0.253681, 1.277232, 0.596422, 0.206052 , -0.175094, 0.496574, 0.155262, -0.654718, -0.138539 
0.249000, 0.090530, -0.221611, 1.264363, 0.579080, 0.234705 , -0.174671, 0.528275, 0.196196, -0.670687, -0.175762 
0.250000, 0.045158, -0.212589, 1.295667, 0.603818, 0.220211 , -0.148224, 0.489993, 0.222125, -0.669055, -0.176374 
0.251000, 0.048325, -0.177733, 1.356085, 0.543516, 0.178719 , -0.186995, 0.518202, 0.226658, -0.625848, -0.162917 
0.252000, 0.056183, -0.192722, 1.314735, 0.512226, 0.213587 , -0.153041, 0.478862, 0.251410, -0.630160, -0.147480 
0.253000, 0.119736, -0.169206, 1.275708, 0.510755, 0.242468 , -0.117563, 0.488609, 0.231383, -0.590359, -0.175940 
0.254000, 0.120837, -0.186956, 1.302493, 0.488691, 0.273098 , -0.140081, 0.520645, 0.224556, -0.555291, -0.152029 
0.255000, 0.107403, -0.179071, 1.320382, 0.488806, 0.328011 , -0.093080, 0.475930, 0.162989, -0.523572, -0.194424 
0.256000, 0.120126, -0.194968, 1.285166, 0.415362, 0.361963 , -0.120636, 0.454571, 0.155956, -0.455809, -0.176136 
0.257000, 0.143398, -0.178736, 1.294699, 0.408574, 0.294451 , -0.099612, 0.480504, 0.130112, -0.472203, -0.207141 
0.258000, 0.198534, -0.170736, 1.314798, 0.385954, 0.316141 , -0.103610, 0.506384, 0.135052, -0.489520, -0.235223 
0.259000, 0.244659, -0.221430, 1.322455, 0.401327, 0.334153 , -0.120869, 0.531359, 0.124870, -0.514235, -0.243473 
0.260000, 0.183105, -0.229579, 1.314596, 0.342681, 0.308577 , -0.114713, 0.514517, 0.155152, -0.514157, -0.276203 
0.261000, 0.139412, -0.252754, 1.265387, 0.300402, 0.307435 , -0.145653, 0.502600, 0.145808, -0.571622, -0.301767 
0.262000, 0.175395, -0.261424, 1.258463, 0.328980, 0.303221 , -0.164000, 0.476362, 0.142278, -0.554185, -0.274714 
0.263000, 0.208846, -0.297973, 1.279471, 0.363510, 0.334169 , -0.151375, 0.518656, 0.145691, -0.631911, -0.249227 
0.264000, 0.218900, -0.284466, 1.251499, 0.377227, 0.291752 , -0.162743, 0.530924, 0.181857, -0.636589, -0.232157 
0.265000, 0.178767, -0.254274, 1.187317, 0.323481, 0.256092 , -0.156173, 0.520734, 0.182598, -0.627604, -0.272521 
0.266000, 0.158204, -0.273901, 1.199040, 0.283816, 0.231393 , -0.158633, 0.542285, 0.164595, -0.613147, -0.219406 
0.267000, 0.159218, -0.299721, 1.179001, 0.283885, 0.270359 , -0.203032, 0.506886, 0.137363, -0.607874, -0.235459 
0.268000, 0.197031, -0.350858, 1.221438, 0.289673, 0.271042 , -0.207204, 0.437941, 0.111078, -0.628989, -0.168076 
0.269000, 0.151094, -0.376763, 1.215441, 0.302561, 0.270061 , -0.279077, 0.469689, 0.082145, -0.590059, -0.162909 
0.270000, 0.153718, -0.351684, 1.192567, 0.245343, 0.279273 , -0.294318, 0.498629, 0.055773, -0.577524, -0.134951 
0.271000, 0.142574, -0.350312, 1.250263, 0.175126, 0.347216 , -0.297572, 0.513112, 0.050458, -0.539116, -0.167568 
0.272000, 0.155238, -0.392275, 1.225933, 0.114617, 0.344526 , -0.305545, 0.555527, 0.032011, -0.577535, -0.217582 
0.273000, 0.117219, -0.406908, 1.199088, 0.136109, 0.357806 , -0.291264, 0.577034, 0.068533, -0.590931, -0.224508 
0.274000, 0.141889, -0.409445, 1.219880, 0.115233, 0.343857 , -0.278171, 0.561385, 0.052292, -0.616669, -0.226438 
0.275000, 0.130322, -0.439446, 1.220179, 0.089868, 0.360857 , -0.273177, 0.567210, 0.071993, -0.665347, -0.228241 
0.276000, 0.145853, -0.392896, 1.254774, 0.126703, 0.369007 , -0.258713, 0.568423, 0.090154, -0.682821, -0.188630 
0.277000, 0.156403, -0.454272, 1.245118, 0.154348, 0.401684 , -0.221031, 0.553986, 0.148652, -0.712645, -0.182246 
0.278000, 0.194626, -0.449092, 1.263504, 0.162277, 0.406575 , -0.258748, 0.515873, 0.188865, -0.705779, -0.171667 
0.279000, 0.185306, -0.414895, 1.298149, 0.180418, 0.395926 , -0.254184, 0.495333, 0.163100, -0.719229, -0.181036 
0.280000, 0.203681, -0.432952, 1.321838, 0.170506, 0.393735 , -0.242587, 0.484331, 0.141903, -0.767260, -0.160733 
0.281000, 0.174861, -0.394164, 1.281682, 0.174659, 0.419553 , -0.279880, 0.474210, 0.139155, -0.745074, -0.114027 
0.282000, 0.206277, -0.451239, 1.320802, 0.130315, 0.440897 , -0.284376, 0.543774, 0.171515, -0.731514, -0.123994 
0.283000, 0.216192, -0.501818, 1.298459, 0.145951, 0.414228 , -0.268585, 0.553277, 0.185224, -0.722651, -0.081339 
0.284000, 0.242936, -0.520774, 1.286023, 0.186286, 0.427450 , -0.295552, 0.547362, 0.182997, -0.671505, -0.077132 
0.285000, 0.231165, -0.503427, 1.295238, 0.186224, 0.426795 , -0.295535, 0.566516, 0.167581, -0.681087, -0.058780 
0.286000, 0.265015, -0.465107, 1.271036, 0.183511, 0.418229 , -0.280151, 0.596969, 0.171859, -0.673119, -0.113168 
0.287000, 0.185802, -0.531917, 1.227678, 0.242465, 0.425655 , -0.278370, 0.594603, 0.135314, -0.660406, -0.121251 
0.288000, 0.188963, -0.482079, 1.236636, 0.171479, 0.418979 , -0.250556, 0.593879, 0.173775, -0.645537, -0.085348 
0.289000, 0.200287, -0.466184, 1.230032, 0.159282, 0.360062 , -0.282496, 0.587738, 0.166167, -0.601457, -0.091086 
0.290000, 0.182653, -0.446084, 1.219089, 0.092213, 0.360937 , -0.237873, 0.584480, 0.105164, -0.620550, -0.101975 
0.291000, 0.189693, -0.436144, 1.239259, 0.178847, 0.344370 , -0.244680, 0.570174, 0.122926, -0.572471, -0.106341 
0.292000, 0.189145, -0.422439, 1.200737, 0.160142, 0.339333 , -0.245797, 0.538901, 0.148679, -0.547943, -0.082514 
0.293000, 0.179834, -0.440121, 1.225058, 0.136842, 0.338456 , -0.280504, 0.530312, 0.169222, -0.499691, -0.050365 
0.294000, 0.211091, -0.455058, 1.242669, 0.164124, 0.354770 , -0.292112, 0.543087, 0.175989, -0.494700, -0.085238 
0.295000, 0.163004, -0.476701, 1.233449, 0.126494, 0.308624 , -0.291689, 0.545579, 0.135589, -0.533376, -0.030097 
0.296000, 0.165955, -0.506268, 1.256659, 0.111779, 0.300921 , -0.285047, 0.560335, 0.148296, -0.532234, -0.030404 
0.297000, 0.168911, -0.539347, 1.286540, 0.181465, 0.284265 , -0.311256, 0.583092, 0.143239, -0.593281, -0.014789 
0.298000, 0.144257, -0.576516, 1.264110, 0.153900, 0.348394 , -0.324343, 0.583291, 0.132564, -0.598837, -0.010133 
0.299000, 0.158930, -0.581592, 1.260713, 0.193567, 0.328745 , -0.360429, 0.626363, 0.100146, -0.622152, 0.041377 
0.300000, 0.186089, -0.598637, 1.235634, 0.179468, 0.275523 , -0.366181, 0.598206, 0.076918, -0.627244, 0.047473 
0.301000, 0.162850, -0.624310, 1.236406, 0.192854, 0.268135 , -0.389150, 0.583524, 0.035189, -0.656981, 0.104722 
0.302000, 0.157217, -0.639761, 1.230819, 0.203934, 0.335426 , -0.450171, 0.609349, 0.048409, -0.660178, 0.084633 
0.303000, 0.202927, -0.623788, 1.173726, 0.186817, 0.349280 , -0.463775, 0.634490, 0.054277, -0.621567, 0.043099 
0.304000, 0.214579, -0.640256, 1.189344, 0.211098, 0.349670 , -0.481288, 0.632223, 0.085068, -0.589200, 0.051433 
0.305000, 0.246279, -0.621604, 1.206628, 0.217682, 0.290692 , -0.526102, 0.581817, 0.107343, -0.588303, 0.048673 
0.306000, 0.266969, -0.598030, 1.184184, 0.154947, 0.248981 , -0.558409, 0.572761, 0.113100, -0.608804, 0.045471 
0.307000, 0.251172, -0.552096, 1.200227, 0.156478, 0.236190 , -0.565342, 0.596993, 0.135747, -0.620705, 0.048287 
0.308000, 0.257049, -0.510855, 1.228333, 0.130045, 0.250091 , -0.533591, 0.605185, 0.102651, -0.578971, 0.037369 
0.309000, 0.209188, -0.518193, 1.256865, 0.160096, 0.246094 , -0.512309, 0.634832, 0.134787, -0.615017, 0.076184 
0.310000, 0.186667, -0.555219, 1.284122, 0.199420, 0.239155 , -0.490685, 0.654702, 0.162885, -0.602277, 0.020424 
0.311000, 0.149663, -0.573825, 1.275389, 0.231284, 0.244140 , -0.495361, 0.667885, 0.113666, -0.654481, 0.081141 
0.312000, 0.147275, -0.562196, 1.293326, 0.244945, 0.244754 , -0.510411, 0.647896, 0.129884, -0.638102, 0.095136 
0.313000, 0.147091, -0.541448, 1.270495, 0.266139, 0.207347 , -0.512593, 0.641158, 0.110403, -0.623418, 0.105320 
0.314000, 0.183934, -0.590297, 1.246688, 0.236401, 0.187505 , -0.504582, 0.604559, 0.112513, -0.599128, 0.079691 
0.315000, 0.218845, -0.600189, 1.271199, 0.229908, 0.221872 , -0.522323, 0.604554, 0.120822, -0.608714, 0.042133 
0.316000, 0.207258, -0.643663, 1.221853, 0.200487, 0.268195 , -0.531999, 0.615876, 0.094797, -0.566919, 0.082974 
0.317000, 0.198974, -0.653829, 1.236658, 0.202649, 0.285841 , -0.518480, 0.602167, 0.127502, -0.579402, 0.010144 
0.318000, 0.207014, -0.632736, 1.237545, 0.215350, 0.268871 , -0.480429, 0.550183, 0.123062, -0.626871, 0.005402 
0.319000, 0.276275, -0.654002, 1.269721, 0.222537, 0.296517 , -0.462696, 0.525119, 0.125207, -0.641210, 0.057409 
0.320000, 0.229089, -0.607316, 1.263156, 0.197978, 0.325734 , -0.394571, 0.515889, 0.155410, -0.631905, 0.060966 
0.321000, 0.269589, -0.605555, 1.258890, 0.211009, 0.287802 , -0.426498, 0.531045, 0.134599, -0.675795, 0.045324 
0.322000, 0.245799, -0.621893, 1.294856, 0.234066, 0.310119 , -0.477903, 0.515230, 0.129642, -0.667744, 0.002420 
0.323000, 0.209147, -0.586614, 1.277901, 0.252810, 0.293493 , -0.534240, 0.525891, 0.134648, -0.683157, -0.016035 
0.324000, 0.200225, -0.581867, 1.242150, 0.271834, 0.336671 , -0.532190, 0.488830, 0.091317, -0.657320, 0.021558 
0.325000, 0.196520, -0.552284, 1.250793, 0.275563, 0.361505 , -0.559898, 0.493449, 0.082611, -0.658614, 0.013073 
0.326000, 0.216932, -0.569375, 1.267918, 0.272706, 0.314076 , -0.538612, 0.511695, 0.037442, -0.665219, -0.012766 
0.327000, 0.226097, -0.556101, 1.296168, 0.223721, 0.349636 , -0.508668, 0.502166, 0.130035, -0.732874, 0.015478 
0.328000, 0.225395, -0.581689, 1.328762, 0.213233, 0.367119 , -0.460055, 0.470606, 0.116089, -0.748378, 0.008704 
0.329000, 0.222665, -0.573199, 1.350415, 0.186807, 0.333883 , -0.529482, 0.474936, 0.093288, -0.765259, 0.036080 
0.330000, 0.237641, -0.564220, 1.330044, 0.220507, 0.389663 , -0.501150, 0.455935, 0.074771, -0.761567, 0.060102 
0.331000, 0.240936, -0.569158, 1.360475, 0.227758, 0.396754 , -0.509884, 0.500267, 0.121919, -0.755892, 0.049331 
0.332000, 0.224167, -0.553524, 1.366784, 0.202036, 0.369943 , -0.455080, 0.479844, 0.121562, -0.786279, 0.077018 
0.333000, 0.260833, -0.545620, 1.341231, 0.217145, 0.381315 , -0.457916, 0.537135, 0.129052, -0.830092, 0.082994 
0.334000, 0.284118, -0.573555, 1.349453, 0.238492, 0.331030 , -0.482396, 0.599949, 0.102345, -0.814379, 0.104661 
0.335000, 0.291185, -0.587734, 1.337572, 0.242280, 0.370486 , -0.418790, 0.596490, 0.121138, -0.817424, 0.160264 
0.336000, 0.313013, -0.550843, 1.277177, 0.304402, 0.419665 , -0.450042, 0.633775, 0.101388, -0.820005, 0.117414 
0.337000, 0.293723, -0.494697, 1.282961, 0.288643, 0.408551 , -0.422802, 0.626329, 0.081125, -0.785107, 0.159769 
0.338000, 0.287591, -0.446564, 1.314609, 0.279039, 0.419722 , -0.462323, 0.593268, 0.035229, -0.812115, 0.132200 
0.339000, 0.323990, -0.408851, 1.295214, 0.268846, 0.448447 , -0.468747, 0.570595, 0.043711, -0.828024, 0.136328 
0.340000, 0.314194, -0.440523, 1.303854, 0.299518, 0.464590 , -0.517661, 0.526860, 0.073208, -0.805312, 0.133953 
0.341000, 0.279144, -0.462517, 1.246391, 0.315693, 0.486066 , -0.560097, 0.596266, 0.081312, -0.818004, 0.196449 
0.342000, 0.318275, -0.481060, 1.263514, 0.291530, 0.480056 , -0.491826, 0.560872, 0.064123, -0.826389, 0.187262 
0.343000, 0.319681, -0.463494, 1.290857, 0.276257, 0.428850 , -0.461051, 0.550949, 0.077549, -0.846431, 0.155956 
0.344000, 0.347346, -0.500898, 1.339665, 0.284984, 0.474437 , -0.464816, 0.559399, 0.086330, -0.873969, 0.157165 
0.345000, 0.327651, -0.484964, 1.327843, 0.268202, 0.462273 , -0.446005, 0.543567, 0.089982, -0.810298, 0.173227 
0.346000, 0.304793, -0.501466, 1.343215, 0.200048, 0.451821 , -0.467838, 0.531082, 0.114601, -0.815353, 0.139659 
0.347000, 0.285227, -0.472910, 1.327321, 0.156330, 0.463211 , -0.438212, 0.531885, 0.112563, -0.809442, 0.162679 
0.348000, 0.272526, -0.465689, 1.358753, 0.160677, 0.344041 , -0.456999, 0.501069, 0.162969, -0.770555, 0.162798 
0.349000, 0.287066, -0.435920, 1.422152, 0.118843, 0.348989 , -0.471356, 0.510892, 0.150071, -0.783891, 0.152262 
0.350000, 0.259606, -0.490061, 1.405756, 0.099285, 0.339812 , -0.454540, 0.472561, 0.182493, -0.774896, 0.203128 
0.351000, 0.285719, -0.494208, 1.388043, 0.128431, 0.373698 , -0.477099, 0.480468, 0.169623, -0.829950, 0.231245 
0.352000, 0.320216, -0.495527, 1.407896, 0.025901, 0.418250 , -0.520819, 0.452953, 0.203525, -0.885347, 0.248342 
0.353000, 0.310384, -0.467346, 1.424596, 0.046327, 0.457117 , -0.491861, 0.446957, 0.162204, -0.878326, 0.263793 
0.354000, 0.302369, -0.426005, 1.471691, 0.039806, 0.427924 , -0.435612, 0.447820, 0.195987, -0.826414, 0.280270 
0.355000, 0.290074, -0.447559, 1.410664, 0.057844, 0.423240 , -0.435610, 0.429739, 0.172813, -0.770139, 0.290425 
0.356000, 0.294444, -0.398759, 1.347163, 0.045790, 0.452624 , -0.402848, 0.495348, 0.143185, -0.778394, 0.280310 
0.357000, 0.349221, -0.377780, 1.299514, 0.062062, 0.459749 , -0.383799, 0.468430, 0.191652, -0.764747, 0.289781 
0.358000, 0.368703, -0.332776, 1.284558, 0.056564, 0.476332 , -0.391188, 0.500009, 0.205185, -0.753642, 0.209559 
0.359000, 0.374578, -0.320554, 1.286843, 0.106383, 0.483831 , -0.385826, 0.515197, 0.207481, -0.761816, 0.170545 
0.360000, 0.361302, -0.309418, 1.352704, 0.079607, 0.483360 , -0.426022, 0.477275, 0.158762, -0.788526, 0.223081 
0.361000, 0.399938, -0.306080, 1.444796, 0.081102, 0.451542 , -0.471569, 0.518067, 0.165259, -0.782869, 0.224655 
0.362000, 0.407779, -0.344776, 1.419360, 0.091451, 0.489203 , -0.448147, 0.542402, 0.169998, -0.761978, 0.214100 
0.363000, 0.424805, -0.335201, 1.419212, 0.080234, 0.480566 , -0.410380, 0.500314, 0.193250, -0.771660, 0.203297 
0.364000, 0.406770, -0.373741, 1.423035, 0.061642, 0.510489 , -0.426022, 0.500318, 0.209363, -0.789588, 0.187639 
0.365000, 0.426946, -0.407119, 1.399492, 0.043437, 0.490235 , -0.464852, 0.486650, 0.157207, -0.784538, 0.224011 
0.366000, 0.396798, -0.414867, 1.377860, 0.007671, 0.473505 , -0.422116, 0.464086, 0.141819, -0.801739, 0.180305 
0.367000, 0.376514, -0.410970, 1.364914, 0.024161, 0.486649 , -0.456364, 0.434250, 0.136545, -0.875506, 0.191697 
0.368000, 0.403990, -0.418693, 1.371556, 0.020949, 0.501232 , -0.428080, 0.481063, 0.076301, -0.863091, 0.215688 
0.369000, 0.387981, -0.417875, 1.361964, 0.028134, 0.533144 , -0.415434, 0.500561, 0.156873, -0.928147, 0.211303 
0.370000, 0.389415, -0.459471, 1.345215, 0.047884, 0.535798 , -0.453605, 0.479397, 0.193026, -0.959276, 0.235763 
0.371000, 0.422649, -0.457877, 1.280764, 0.035753, 0.582825 , -0.472920, 0.427947, 0.203927, -0.964462, 0.246311 
0.372000, 0.417621, -0.438717, 1.274758, 0.032641, 0.568121 , -0.486827, 0.427245, 0.126431, -0.944981, 0.230396 
0.373000, 0.407113, -0.427337, 1.260715, 0.061778, 0.615704 , -0.482109, 0.427276, 0.153389, -0.955774, 0.248882 
0.374000, 0.415016, -0.341564, 1.272322, 0.108713, 0.616333 , -0.481625, 0.486771, 0.142032, -0.998374, 0.232505 
0.375000, 0.441213, -0.298482, 1.211539, 0.083463, 0.560700 , -0.443291, 0.471417, 0.158730, -0.985928, 0.214607 
0.376000, 0.436957, -0.339234, 1.265345, 0.103793, 0.575439 , -0.479586, 0.407675, 0.126508, -0.996751, 0.206301 
0.377000, 0.448651, -0.320217, 1.251688, 0.143695, 0.624497 , -0.458974, 0.325351, 0.175948, -1.021999, 0.183705 
0.378000, 0.424828, -0.336680, 1.212784, 0.158277, 0.624372 , -0.489324, 0.365879, 0.150460, -1.035144, 0.189872 
0.379000, 0.389533, -0.320893, 1.255474, 0.144713, 0.646791 , -0.463541, 0.429722, 0.140802, -1.142744, 0.189157 
0.380000, 0.349138, -0.345577, 1.282544, 0.122721, 0.625355 , -0.427925, 0.392628, 0.151854, -1.125548, 0.142679 
0.381000, 0.290644, -0.316909, 1.237265, 0.102885, 0.624349 , -0.466832, 0.381844, 0.137209, -1.109963, 0.143706 
0.382000, 0.248384, -0.265383, 1.268253, 0.112941, 0.616238 , -0.475561, 0.426546, 0.147766, -1.136763, 0.061571 
0.383000, 0.207076, -0.236783, 1.272282, 0.093343, 0.621350 , -0.471379, 0.399584, 0.169138, -1.172528, 0.044995 
0.384000, 0.180039, -0.204266, 1.272526, 0.070962, 0.580811 , -0.481948, 0.418757, 0.139400, -1.149128, 0.036959 
0.385000, 0.188543, -0.209771, 1.277993, 0.074601, 0.583286 , -0.440986, 0.407611, 0.149718, -1.137407, 0.000635 
0.386000, 0.185026, -0.173785, 1.324763, 0.037667, 0.583672 , -0.460095, 0.425503, 0.162238, -1.135738, 0.027316 
0.387000, 0.134616, -0.154519, 1.306689, 0.027187, 0.594683 , -0.471297, 0.405847, 0.145405, -1.114056, -0.007407 
0.388000, 0.151842, -0.211409, 1.339700, 0.017336, 0.605038 , -0.519695, 0.418103, 0.110019, -1.160337, 0.018690 
0.389000, 0.159211, -0.166983, 1.309559, -0.011630, 0.652037 , -0.478423, 0.404329, 0.126025, -1.187710, -0.045749 
0.390000, 0.211709, -0.198517, 1.328234, -0.014593, 0.687081 , -0.393625, 0.363511, 0.187858, -1.194833, -0.025282 
0.391000, 0.220537, -0.215591, 1.346983, -0.012445, 0.699736 , -0.350678, 0.386376, 0.202045, -1.179011, -0.001176 
0.392000, 0.212496, -0.224153, 1.321028, -0.008120, 0.725935 , -0.255413, 0.382908, 0.214866, -1.177118, 0.037049 
0.393000, 0.199827, -0.225144, 1.342495, 0.016567, 0.737634 , -0.221888, 0.381405, 0.186523, -1.183132, 0.017430 
0.394000, 0.219084, -0.208581, 1.350628, -0.018307, 0.720905 , -0.185105, 0.390579, 0.214594, -1.193357, 0.012712 
0.395000, 0.230473, -0.192942, 1.359520, -0.002236, 0.800816 , -0.148735, 0.413587, 0.215846, -1.194986, 0.026347 
0.396000, 0.226290, -0.145326, 1.344503, -0.025429, 0.739212 , -0.136445, 0.348574, 0.233163, -1.217407, 0.041660 
0.397000, 0.283559, -0.069201, 1.343963, 0.023020, 0.801715 , -0.128560, 0.277381, 0.205876, -1.219913, 0.072533 
0.398000, 0.284217, -0.083654, 1.378041, 0.063873, 0.846971 , -0.108067, 0.323874, 0.161181, -1.279570, 0.096836 
0.399000, 0.299803, -0.089890, 1.320538, 0.041065, 0.877719 , -0.114845, 0.361493, 0.208328, -1.258881, 0.064957 
0.400000, 0.271622, -0.073525, 1.262010, 0.039099, 0.906449 , -0.136241, 0.390600, 0.208903, -1.250723, 0.065546 
0.401000, 0.245701, -0.044133, 1.244692, 0.034304, 0.867695 , -0.068391, 0.389454, 0.208288, -1.308515, 0.053916 
0.402000, 0.282340, -0.102671, 1.258700, 0.029239, 0.829170 , -0.111473, 0.358376, 0.222984, -1.278516, 0.046370 
0.403000, 0.233699, -0.120924, 1.241451, 0.016806, 0.842732 , -0.079667, 0.359999, 0.178294, -1.241599, 0.066376 
0.404000, 0.217665, -0.123851, 1.270781, 0.002503, 0.828865 , -0.085203, 0.420602, 0.182858, -1.264582, 0.077503 
0.405000, 0.224250, -0.198622, 1.268968, 0.029063, 0.835885 , -0.091065, 0.400615, 0.226661, -1.235408, 0.114674 
0.406000, 0.222769, -0.146306, 1.238978, -0.014774, 0.834378 , -0.113826, 0.487788, 0.270372, -1.146418, 0.135629 
0.407000, 0.204144, -0.150152, 1.178950, -0.039567, 0.833692 , -0.079706, 0.540552, 0.246737, -1.142447, 0.158194 
0.408000, 0.214686, -0.171203, 1.173330, -0.058540, 0.823176 , -0.069032, 0.532276, 0.242640, -1.130337, 0.171506 
0.409000, 0.229711, -0.166691, 1.135922, -0.043703, 0.811510 , -0.043984, 0.540040, 0.242316, -1.136705, 0.196444 
0.410000, 0.202785, -0.125435, 1.187505, -0.087834, 0.815374 , -0.066253, 0.567355, 0.237400, -1.166116, 0.135186 
0.411000, 0.215868, -0.111576, 1.273680, -0.044646, 0.878125 , -0.072281, 0.563051, 0.204741, -1.177634, 0.083359 
0.412000, 0.209134, -0.121269, 1.270434, -0.005799, 0.862624 , -0.053486, 0.601145, 0.251470, -1.173069, 0.100235 
0.413000, 0.176408, -0.106095, 1.298630, -0.000685, 0.854894 , -0.033296, 0.598649, 0.269318, -1.228133, 0.114786 
0.414000, 0.178995, -0.072257, 1.311389, -0.045306, 0.832798 , 0.002090, 0.622349, 0.271228, -1.234471, 0.066637 
0.415000, 0.144952, -0.067495, 1.293339, -0.087758, 0.784437 , 0.060058, 0.611878, 0.287487, -1.234515, 0.085395 
0.416000, 0.192681, -0.043007, 1.278768, -0.086776, 0.786475 , 0.106851, 0.625497, 0.300636, -1.215737, 0.097253 
0.417000, 0.172792, -0.071145, 1.311566, -0.067054, 0.760140 , 0.151602, 0.622983, 0.257344, -1.250210, 0.108249 
0.418000, 0.170358, -0.035599, 1.339846, -0.087125, 0.756175 , 0.140907, 0.624015, 0.247724, -1.293452, 0.154640 
0.419000, 0.112543, -0.070980, 1.307488, -0.069074, 0.759778 , 0.116886, 0.645449, 0.255840, -1.284183, 0.188525 
0.420000, 0.034407, -0.077801, 1.282972, -0.040317, 0.826103 , 0.115711, 0.624991, 0.215639, -1.288003, 0.224390 
0.421000, 0.030851, -0.019183, 1.262092, -0.054063, 0.837119 , 0.081231, 0.669631, 0.180780, -1.305463, 0.237061 
0.422000, -0.006340, -0.010410, 1.287540, -0.050114, 0.832689 , 0.059133, 0.655248, 0.176359, -1.291836, 0.240893 
0.423000, -0.009712, -0.010135, 1.239190, -0.051927, 0.812749 , 0.047049, 0.677519, 0.174618, -1.285463, 0.268590 
0.424000, -0.038822, 0.015290, 1.252551, 0.008070, 0.863673 , 0.069115, 0.692647, 0.207535, -1.284316, 0.227065 
0.425000, -0.039426, -0.018568, 1.295075, -0.017524, 0.869412 , 0.106856, 0.751795, 0.166298, -1.270356, 0.239074 
0.426000, 0.010574, -0.021686, 1.244084, 0.010601, 0.851094 , 0.152861, 0.699783, 0.154284, -1.226688, 0.217343 
0.427000, 0.001911, -0.010979, 1.241247, 0.064262, 0.856180 , 0.145013, 0.647787, 0.220691, -1.269745, 0.212205 
0.428000, 0.029797, 0.000283, 1.258874, -0.010569, 0.832097 , 0.113145, 0.652742, 0.258830, -1.248187, 0.218426 
0.429000, 0.074441, 0.033595, 1.192335, 0.001818, 0.822714 , 0.116555, 0.643899, 0.248952, -1.315588, 0.218909 
0.430000, 0.086008, 0.005170, 1.232539, -0.073077, 0.817533 , 0.097806, 0.642809, 0.220453, -1.295659, 0.228839 
0.431000, 0.032390, 0.016340, 1.280345, -0.102054, 0.735147 , 0.090570, 0.635504, 0.259491, -1.286470, 0.249680 
0.432000, -0.004597, -0.002723, 1.252146, -0.060704, 0.724338 , 0.104758, 0.651081, 0.282524, -1.278944, 0.211655 
0.433000, -0.059709, 0.022319, 1.207969, -0.057627, 0.714149 , 0.128491, 0.649239, 0.239772, -1.282205, 0.237788 
0.434000, -0.019249, -0.034575, 1.180378, -0.022981, 0.714038 , 0.108764, 0.641991, 0.270225, -1.286478, 0.189800 
0.435000, -0.013742, 0.002006, 1.164809, -0.045567, 0.744980 , 0.109939, 0.641954, 0.283533, -1.238554, 0.191529 
0.436000, -0.040614, -0.008727, 1.191719, -0.045596, 0.780239 , 0.110228, 0.633493, 0.305226, -1.215429, 0.199096 
0.437000, -0.075213, 0.028547, 1.168986, -0.034803, 0.800781 , 0.077313, 0.559677, 0.258357, -1.176501, 0.200963 
0.438000, -0.101274, 0.056499, 1.135436, -0.010333, 0.831074 , 0.071530, 0.591499, 0.239408, -1.105578, 0.170420 
0.439000, -0.113048, 0.015214, 1.130959, 0.012166, 0.788421 , 0.088160, 0.555279, 0.246861, -1.071825, 0.222367 
0.440000, -0.132814, 0.042715, 1.155980, 0.040397, 0.758432 , 0.120196, 0.527569, 0.296059, -1.123277, 0.268167 
0.441000, -0.134633, 0.014813, 1.179213, 0.037193, 0.770466 , 0.129444, 0.494377, 0.359498, -1.120818, 0.286618 
0.442000, -0.164523, -0.009242, 1.179884, 0.058334, 0.795483 , 0.085987, 0.505300, 0.341263, -1.167755, 0.322344 
0.443000, -0.149029, -0.051948, 1.192105, 0.036943, 0.856528 , 0.057159, 0.534300, 0.352198, -1.184057, 0.345060 
0.444000, -0.141593, -0.043990, 1.200544, 0.027444, 0.848825 , 0.007571, 0.510819, 0.353271, -1.217215, 0.386403 
0.445000, -0.144683, -0.051138, 1.193022, 0.066698, 0.890905 , 0.071927, 0.536160, 0.331851, -1.228743, 0.387952 
0.446000, -0.143864, -0.087482, 1.229146, 0.041097, 0.913707 , 0.024204, 0.557643, 0.288763, -1.221718, 0.425664 
0.447000, -0.128779, -0.079419, 1.174449, 0.015517, 0.927234 , 0.026276, 0.530558, 0.281625, -1.236541, 0.469516 
0.448000, -0.157860, -0.116573, 1.142476, 0.028036, 1.004346 , 0.014285, 0.531603, 0.277035, -1.279780, 0.416849 
0.449000, -0.220951, -0.141549, 1.159550, 0.050193, 0.986087 , 0.008246, 0.484829, 0.302765, -1.323888, 0.444655 
0.450000, -0.216323, -0.146615, 1.202411, 0.047973, 0.959495 , 0.044303, 0.454187, 0.282867, -1.288596, 0.416040 
0.451000, -0.222502, -0.104523, 1.186713, 0.079362, 0.960909 , 0.058290, 0.455405, 0.317851, -1.224877, 0.402316 
0.452000, -0.242625, -0.113799, 1.148046, 0.052900, 0.933801 , 0.034644, 0.477174, 0.280974, -1.285242, 0.392811 
0.453000, -0.242534, -0.114895, 1.128040, 0.044996, 0.974777 , 0.006217, 0.469735, 0.260715, -1.297688, 0.382373 
0.454000, -0.235768, -0.052979, 1.151447, 0.070749, 0.986855 , 0.019809, 0.503929, 0.289006, -1.227172, 0.410043 
0.455000, -0.255476, -0.030281, 1.168225, 0.070185, 1.045689 , 0.069956, 0.461056, 0.322404, -1.197009, 0.382093 
0.456000, -0.251093, -0.023201, 1.173435, 0.102724, 1.037469 , 0.083528, 0.511871, 0.303315, -1.223574, 0.378898 
0.457000, -0.228133, -0.009875, 1.139227, 0.116201, 1.051615 , 0.122527, 0.508299, 0.302618, -1.198984, 0.358449 
0.458000, -0.244662, 0.001108, 1.131812, 0.104645, 1.028507 , 0.133701, 0.466595, 0.312180, -1.191127, 0.359622 
0.459000, -0.222575, 0.075161, 1.149281, 0.125654, 0.963924 , 0.151426, 0.458793, 0.298520, -1.200081, 0.354158 
0.460000, -0.222898, 0.096453, 1.181318, 0.114204, 0.914866 , 0.140473, 0.415683, 0.244627, -1.213288, 0.272622 
0.461000, -0.218832, 0.097427, 1.167116, 0.109376, 0.926749 , 0.121320, 0.384854, 0.214618, -1.221496, 0.299235 
0.462000, -0.198477, 0.031031, 1.228299, 0.101633, 0.994560 , 0.089656, 0.423376, 0.202013, -1.249925, 0.267316 
0.463000, -0.186066, -0.015900, 1.204342, 0.103680, 0.993374 , 0.071100, 0.402328, 0.196946, -1.283945, 0.269007 
0.464000, -0.184656, -0.049508, 1.219759, 0.138673, 0.965414 , 0.048051, 0.436400, 0.194690, -1.289222, 0.279863 
0.465000, -0.158015, -0.005524, 1.241740, 0.149048, 0.973728 , 0.047937, 0.420943, 0.164957, -1.279677, 0.300395 
0.466000, -0.217246, -0.020083, 1.252973, 0.152587, 0.984444 , 0.047488, 0.418247, 0.148227, -1.240823, 0.288120 
0.467000, -0.235546, 0.000593, 1.290013, 0.197154, 1.030772 , 0.105575, 0.340135, 0.178057, -1.243716, 0.306293 
0.468000, -0.201958, -0.001341, 1.259657, 0.209318, 1.055335 , 0.122825, 0.330392, 0.173706, -1.252957, 0.267994 
0.469000, -0.224125, -0.071049, 1.222406, 0.210604, 1.050276 , 0.162738, 0.364216, 0.138920, -1.247984, 0.261673 
0.470000, -0.190969, -0.112089, 1.207170, 0.254971, 1.010675 , 0.165605, 0.343614, 0.092330, -1.256150, 0.269571 
0.471000, -0.198643, -0.131297, 1.235521, 0.225055, 1.024524 , 0.134503, 0.301088, 0.060843, -1.232761, 0.305216 
0.472000, -0.164759, -0.109878, 1.273654, 0.236178, 0.990822 , 0.133065, 0.310420, 0.067271, -1.203462, 0.325804 
0.473000, -0.153929, -0.078630, 1.278054, 0.260453, 0.926390 , 0.192115, 0.307574, 0.074810, -1.171797, 0.298875 
0.474000, -0.162636, -0.089714, 1.298584, 0.232931, 0.929321 , 0.176239, 0.312049, 0.023968, -1.176411, 0.290560 
0.475000, -0.183806, -0.086559, 1.234351, 0.235770, 0.904910 , 0.198902, 0.312192, 0.001670, -1.170723, 0.286064 
0.476000, -0.249994, -0.084344, 1.221951, 0.249888, 0.923155 , 0.220003, 0.277154, 0.045881, -1.134012, 0.284159 
0.477000, -0.224837, -0.098472, 1.205613, 0.332270, 0.892081 , 0.159535, 0.268896, 0.121575, -1.202504, 0.359898 
0.478000, -0.255948, -0.126134, 1.203786, 0.251236, 0.910794 , 0.158724, 0.223793, 0.148696, -1.220301, 0.363215 
0.479000, -0.226899, -0.106123, 1.133848, 0.299079, 0.926891 , 0.130564, 0.209538, 0.124945, -1.181695, 0.353486 
0.480000, -0.241680, -0.099029, 1.168248, 0.270108, 0.924968 , 0.116715, 0.221545, 0.135602, -1.190091, 0.390686 
0.481000, -0.228859, -0.106907, 1.227213, 0.295756, 0.941558 , 0.110761, 0.218843, 0.111862, -1.218871, 0.430991 
0.482000, -0.261030, -0.127805, 1.270520, 0.246039, 0.945776 , 0.124894, 0.215044, 0.123785, -1.262664, 0.448129 
0.483000, -0.294753, -0.138269, 1.285092, 0.259796, 0.904016 , 0.111609, 0.173432, 0.173109, -1.295837, 0.401149 
0.484000, -0.329240, -0.110960, 1.256120, 0.268879, 0.869661 , 0.138694, 0.183318, 0.151648, -1.274890, 0.412180 
0.485000, -0.334283, -0.123599, 1.291203, 0.261742, 0.862984 , 0.173370, 0.153080, 0.131388, -1.255278, 0.407890 
0.486000, -0.311513, -0.089425, 1.284300, 0.290420, 0.875807 , 0.165280, 0.158981, 0.097452, -1.250188, 0.371917 
0.487000, -0.281857, -0.057249, 1.302890, 0.280611, 0.850082 , 0.167955, 0.185278, 0.115195, -1.279682, 0.333048 
0.488000, -0.256229, -0.032922, 1.255891, 0.240797, 0.838220 , 0.122657, 0.156291, 0.129529, -1.268591, 0.324918 
0.489000, -0.290900, 0.006628, 1.255561, 0.241052, 0.798638 , 0.133700, 0.100759, 0.191869, -1.242966, 0.327081 
0.490000, -0.246785, -0.023598, 1.261908, 0.267529, 0.771991 , 0.116389, 0.079321, 0.152414, -1.257991, 0.390089 
0.491000, -0.289606, -0.052583, 1.278437, 0.225700, 0.751009 , 0.156369, 0.083838, 0.158892, -1.300412, 0.365889 
0.492000, -0.192539, -0.061407, 1.274221, 0.224863, 0.765457 , 0.163302, 0.139232, 0.118823, -1.329432, 0.346772 
0.493000, -0.163162, -0.099196, 1.198014, 0.208037, 0.795996 , 0.219989, 0.153042, 0.169706, -1.351659, 0.335816 
0.494000, -0.187640, -0.130051, 1.166629, 0.168924, 0.730890 , 0.265089, 0.076372, 0.133231, -1.373662, 0.315756 
0.495000, -0.173142, -0.150259, 1.081948, 0.215179, 0.709860 , 0.265575, 0.090073, 0.101209, -1.384282, 0.334808 
0.496000, -0.185634, -0.145185, 1.056744, 0.166172, 0.717185 , 0.258885, 0.106885, 0.116962, -1.378194, 0.372407 
0.497000, -0.179133, -0.202887, 1.083082, 0.195348, 0.705212 , 0.301036, 0.079107, 0.115930, -1.387186, 0.359869 
0.498000, -0.143239, -0.219448, 1.086680, 0.226767, 0.715691 , 0.345761, 0.070261, 0.131751, -1.391769, 0.355337 
0.499000, -0.115121, -0.229708, 1.069068, 0.286652, 0.705229 , 0.345139, 0.104038, 0.177805, -1.368909, 0.339422 
0.500000, -0.112205, -0.206637, 1.097751, 0.266764, 0.702585 , 0.351649, 0.111258, 0.209219, -1.379513, 0.348943 
0.501000, -0.188806, -0.203211, 1.135155, 0.341834, 0.667185 , 0.342430, 0.088556, 0.222907, -1.384315, 0.336301 
0.502000, -0.191819, -0.253442, 1.122877, 0.353139, 0.668114 , 0.338531, 0.110212, 0.222484, -1.373456, 0.349792 
0.503000, -0.205135, -0.206900, 1.096270, 0.360220, 0.621226 , 0.356995, 0.195118, 0.231477, -1.363057, 0.354155 
0.504000, -0.123887, -0.251003, 1.123003, 0.366505, 0.571127 , 0.331726, 0.171819, 0.233326, -1.383641, 0.410416 
0.505000, -0.163951, -0.242750, 1.134020, 0.402605, 0.601813 , 0.313660, 0.196115, 0.216191, -1.339874, 0.426231 
0.506000, -0.174683, -0.247829, 1.122617, 0.411530, 0.605493 , 0.303403, 0.207224, 0.196350, -1.326215, 0.436705 
0.507000, -0.208552, -0.272810, 1.153300, 0.393584, 0.593079 , 0.325446, 0.168029, 0.233096, -1.316064, 0.440688 
0.508000, -0.249721, -0.313324, 1.189284, 0.340248, 0.575305 , 0.335080, 0.087472, 0.211574, -1.334643, 0.430717 
0.509000, -0.328808, -0.260011, 1.133328, 0.358157, 0.532069 , 0.310591, 0.077211, 0.221904, -1.295105, 0.466262 
0.510000, -0.340509, -0.273449, 1.070040, 0.341050, 0.546955 , 0.286914, 0.117891, 0.239374, -1.270400, 0.505336 
0.511000, -0.374214, -0.303325, 1.043708, 0.376904, 0.595350 , 0.291015, 0.119223, 0.220511, -1.252454, 0.468887 
0.512000, -0.397379, -0.267518, 1.073886, 0.357143, 0.596921 , 0.281636, 0.112715, 0.237591, -1.273333, 0.498631 
0.513000, -0.429106, -0.220435, 1.086944, 0.416593, 0.624340 , 0.262554, 0.102069, 0.238765, -1.260786, 0.529260 
0.514000, -0.407604, -0.295813, 1.128990, 0.455157, 0.680497 , 0.264927, 0.112323, 0.303553, -1.262052, 0.522126 
0.515000, -0.396653, -0.320356, 1.131304, 0.465297, 0.682746 , 0.256076, 0.162905, 0.281454, -1.251439, 0.537164 
0.516000, -0.360191, -0.351965, 1.192669, 0.440200, 0.762948 , 0.237360, 0.225314, 0.280702, -1.263420, 0.540269 
0.517000, -0.343751, -0.376878, 1.206288, 0.409566, 0.736766 , 0.228588, 0.215323, 0.335076, -1.250998, 0.511780 
0.518000, -0.357885, -0.378704, 1.211346, 0.339000, 0.759804 , 0.223219, 0.168660, 0.302408, -1.264853, 0.445306 
0.519000, -0.375559, -0.309947, 1.208546, 0.418121, 0.694044 , 0.239220, 0.158469, 0.289934, -1.307809, 0.490420 
0.520000, -0.372266, -0.288771, 1.248805, 0.436154, 0.690989 , 0.242546, 0.111319, 0.276806, -1.372067, 0.576765 
0.521000, -0.345470, -0.295657, 1.274189, 0.480899, 0.720798 , 0.228305, 0.078218, 0.256890, -1.343512, 0.535095 
0.522000, -0.364336, -0.347921, 1.263727, 0.532679, 0.710419 , 0.249071, 0.045428, 0.198100, -1.333907, 0.514899 
0.523000, -0.353495, -0.304451, 1.293163, 0.513495, 0.726964 , 0.233267, -0.005010, 0.194756, -1.319572, 0.560253 
0.524000, -0.378027, -0.288709, 1.297354, 0.467933, 0.773505 , 0.262540, -0.050516, 0.238252, -1.316491, 0.536542 
0.525000, -0.380446, -0.300148, 1.275796, 0.483086, 0.746627 , 0.281075, -0.045562, 0.242014, -1.306833, 0.539847 
0.526000, -0.370403, -0.288174, 1.275703, 0.490527, 0.686542 , 0.294255, -0.075482, 0.259386, -1.227689, 0.578535 
0.527000, -0.403621, -0.382604, 1.241289, 0.520625, 0.604166 , 0.295846, -0.084601, 0.224599, -1.261774, 0.503426 
0.528000, -0.397288, -0.404950, 1.229277, 0.497476, 0.570948 , 0.236425, -0.049445, 0.261655, -1.267330, 0.509716 
0.529000, -0.382579, -0.334077, 1.264915, 0.494432, 0.486447 , 0.226471, -0.094750, 0.270425, -1.225760, 0.520937 
0.530000, -0.395264, -0.359874, 1.299216, 0.450986, 0.461492 , 0.222441, -0.074408, 0.302459, -1.159568, 0.469382 
0.531000, -0.393222, -0.347658, 1.294568, 0.439872, 0.424424 , 0.217701, -0.039336, 0.310735, -1.189841, 0.466914 
0.532000, -0.444505, -0.335368, 1.320166, 0.433866, 0.452688 , 0.265750, -0.018094, 0.339930, -1.169220, 0.483441 
0.533000, -0.453482, -0.309354, 1.296639, 0.385083, 0.487703 , 0.251280, -0.005087, 0.346119, -1.130831, 0.484281 
0.534000, -0.431685, -0.339595, 1.322967, 0.407406, 0.528255 , 0.264577, 0.014864, 0.360084, -1.123757, 0.494966 
0.535000, -0.474780, -0.345267, 1.348641, 0.369477, 0.582359 , 0.260670, -0.024612, 0.345021, -1.125785, 0.467264 
0.536000, -0.457225, -0.329155, 1.324583, 0.378492, 0.573650 , 0.246674, -0.002154, 0.323396, -1.107074, 0.527601 
0.537000, -0.498709, -0.344789, 1.288450, 0.373925, 0.575185 , 0.245188, 0.037059, 0.323928, -1.089822, 0.554820 
0.538000, -0.486289, -0.328375, 1.326455, 0.424018, 0.632564 , 0.248010, -0.009204, 0.334976, -1.145747, 0.570815 
0.539000, -0.482267, -0.292886, 1.318639, 0.382619, 0.658855 , 0.209970, -0.032261, 0.319368, -1.123351, 0.553982 
0.540000, -0.432563, -0.309115, 1.339765, 0.374144, 0.606446 , 0.202567, -0.042347, 0.320493, -1.098276, 0.587928 
0.541000, -0.400446, -0.333896, 1.326738, 0.398566, 0.633037 , 0.188509, -0.114164, 0.294133, -1.084792, 0.621785 
0.542000, -0.358393, -0.305208, 1.341965, 0.357048, 0.604283 , 0.150432, -0.118889, 0.309877, -1.030548, 0.645733 
0.543000, -0.415476, -0.278330, 1.345855, 0.369293, 0.643753 , 0.145361, -0.125931, 0.342002, -1.008597, 0.735504 
0.544000, -0.388047, -0.298567, 1.325252, 0.369868, 0.645151 , 0.180676, -0.073348, 0.305599, -1.026204, 0.748657 
0.545000, -0.451456, -0.273437, 1.265125, 0.379462, 0.662949 , 0.172766, -0.114147, 0.278824, -1.028682, 0.787344 
0.546000, -0.421765, -0.305643, 1.176250, 0.411117, 0.642311 , 0.148538, -0.136540, 0.357638, -1.061423, 0.799783 
0.547000, -0.448245, -0.294192, 1.157564, 0.407249, 0.668256 , 0.100631, -0.136137, 0.399686, -1.079520, 0.778954 
0.548000, -0.423202, -0.272623, 1.181295, 0.376618, 0.703429 , 0.208305, -0.112623, 0.374233, -1.121700, 0.765879 
0.549000, -0.378732, -0.267195, 1.126989, 0.453777, 0.700461 , 0.237162, -0.121962, 0.413326, -1.099737, 0.762191 
0.550000, -0.398740, -0.303810, 1.168444, 0.428523, 0.679305 , 0.184752, -0.189110, 0.424124, -1.092508, 0.740763 
0.551000, -0.387961, -0.331781, 1.122655, 0.399600, 0.689109 , 0.222927, -0.142183, 0.422961, -1.067152, 0.727577 
0.552000, -0.380251, -0.308092, 1.146839, 0.403830, 0.661217 , 0.255962, -0.158530, 0.483784, -1.066917, 0.721139 
0.553000, -0.375720, -0.318149, 1.147480, 0.386137, 0.663975 , 0.254996, -0.091919, 0.389079, -1.039865, 0.698223 
0.554000, -0.313566, -0.322339, 1.072100, 0.322393, 0.677106 , 0.259291, -0.071381, 0.396137, -1.026044, 0.752838 
0.555000, -0.296783, -0.365094, 1.120924, 0.270235, 0.720388 , 0.265955, -0.094493, 0.318112, -1.073122, 0.735770 
0.556000, -0.277538, -0.314712, 1.177429, 0.281223, 0.748763 , 0.260918, -0.124854, 0.341050, -1.131840, 0.780278 
0.557000, -0.279743, -0.356754, 1.177450, 0.336759, 0.718541 , 0.228068, -0.097749, 0.335385, -1.119886, 0.782113 
0.558000, -0.278551, -0.399075, 1.182956, 0.311842, 0.739423 , 0.233311, -0.139415, 0.354513, -1.122647, 0.811609 
0.559000, -0.249149, -0.421234, 1.254887, 0.305530, 0.731786 , 0.255352, -0.137046, 0.344604, -1.125622, 0.873511 
0.560000, -0.277607, -0.392673, 1.232034, 0.360163, 0.765855 , 0.190361, -0.134258, 0.389249, -1.098890, 0.872082 
0.561000, -0.198988, -0.387123, 1.196398, 0.333488, 0.733634 , 0.150585, -0.120097, 0.383520, -1.107612, 0.899043 
0.562000, -0.224345, -0.407198, 1.256849, 0.316551, 0.739361 , 0.076494, -0.111098, 0.425948, -1.125597, 0.873866 
0.563000, -0.235902, -0.363762, 1.230906, 0.352842, 0.752940 , 0.065985, -0.172922, 0.419616, -1.129941, 0.881993 
0.564000, -0.260675, -0.393460, 1.191411, 0.296035, 0.742937 , 0.085971, -0.189385, 0.400856, -1.130697, 0.879816 
0.565000, -0.322728, -0.410989, 1.220723, 0.276563, 0.757110 , 0.077605, -0.144619, 0.356606, -1.120603, 0.919104 
0.566000, -0.311442, -0.423838, 1.195733, 0.335475, 0.765201 , 0.067676, -0.119522, 0.366318, -1.147580, 0.895826 
0.567000, -0.306323, -0.461435, 1.175832, 0.360789, 0.725537 , 0.041417, -0.103749, 0.327926, -1.151491, 0.915197 
0.568000, -0.360958, -0.464360, 1.217882, 0.308741, 0.748217 , 0.097872, -0.061767, 0.341366, -1.147833, 0.892857 
0.569000, -0.345600, -0.447270, 1.181043, 0.254351, 0.798438 , 0.056557, -0.015837, 0.381063, -1.154350, 0.843852 
0.570000, -0.345191, -0.519702, 1.152404, 0.231001, 0.785695 , -0.005655, -0.008900, 0.374100, -1.158596, 0.821149 
0.571000, -0.337453, -0.512738, 1.139678, 0.265599, 0.727666 , -0.016354, -0.056796, 0.362523, -1.181571, 0.814240 
0.572000, -0.351264, -0.485716, 1.144769, 0.254882, 0.728333 , -0.039620, -0.072375, 0.388559, -1.190566, 0.890230 
0.573000, -0.324800, -0.455608, 1.153201, 0.239368, 0.684225 , -0.050127, -0.074055, 0.356575, -1.185303, 0.857282 
0.574000, -0.349676, -0.517847, 1.120437, 0.255197, 0.716230 , -0.068124, -0.046575, 0.324631, -1.181871, 0.814731 
0.575000, -0.395477, -0.549236, 1.151182, 0.225516, 0.718665 , -0.082848, -0.045137, 0.364595, -1.166522, 0.807523 
0.576000, -0.333258, -0.535237, 1.143451, 0.238166, 0.726423 , -0.120301, 0.005762, 0.344450, -1.130991, 0.776603 
0.577000, -0.376463, -0.560598, 1.120964, 0.244741, 0.733177 , -0.153884, 0.059714, 0.373392, -1.071929, 0.752205 
0.578000, -0.395464, -0.577578, 1.139996, 0.239565, 0.742399 , -0.168093, 0.014300, 0.334912, -1.105640, 0.760926 
0.579000, -0.376495, -0.588113, 1.172992, 0.207675, 0.726264 , -0.109213, -0.003059, 0.333773, -1.099391, 0.791191 
0.580000, -0.365683, -0.613445, 1.158138, 0.188231, 0.744952 , -0.139937, -0.017872, 0.370312, -1.076143, 0.845569 
0.581000, -0.420285, -0.563059, 1.104370, 0.160556, 0.754634 , -0.118833, 0.002304, 0.397262, -1.090078, 0.878090 
0.582000, -0.387574, -0.571350, 1.154827, 0.192751, 0.728113 , -0.091605, -0.015762, 0.403102, -1.049476, 0.875567 
0.583000, -0.393939, -0.573720, 1.148025, 0.168643, 0.703230 , -0.108223, -0.024751, 0.425239, -1.025746, 0.900645 
0.584000, -0.423363, -0.550118, 1.151164, 0.172116, 0.697955 , -0.081706, -0.009696, 0.448671, -0.987337, 0.877371 
0.585000, -0.459128, -0.484590, 1.134824, 0.118561, 0.644607 , -0.146794, 0.028405, 0.432718, -1.049878, 0.792575 
0.586000, -0.491231, -0.500703, 1.101673, 0.042007, 0.640136 , -0.103588, 0.057889, 0.462803, -1.026740, 0.815676 
0.587000, -0.514756, -0.498475, 1.085320, 0.025636, 0.669910 , -0.132071, 0.076791, 0.464144, -1.060139, 0.797744 
0.588000, -0.514572, -0.447450, 1.111622, 0.046275, 0.687233 , -0.186663, 0.110514, 0.447468, -1.077603, 0.785189 
0.589000, -0.504837, -0.353614, 1.107742, 0.067394, 0.629153 , -0.204915, 0.149675, 0.450890, -1.081934, 0.723924 
0.590000, -0.485410, -0.400088, 1.079471, 0.025884, 0.595673 , -0.190041, 0.173653, 0.432704, -1.050219, 0.773384 
0.591000, -0.523300, -0.446011, 1.062593, -0.020375, 0.591088 , -0.212681, 0.129744, 0.447025, -1.018935, 0.744292 
0.592000, -0.446843, -0.484531, 1.064686, -0.062736, 0.604023 , -0.258599, 0.089457, 0.510849, -1.031572, 0.756849 
0.593000, -0.461859, -0.506492, 1.067766, -0.024333, 0.589135 , -0.254762, 0.025248, 0.516706, -1.016936, 0.749593 
0.594000, -0.458609, -0.487493, 1.059898, -0.037052, 0.602135 , -0.232210, 0.026715, 0.576493, -1.006734, 0.728956 
0.595000, -0.467759, -0.488671, 1.049952, -0.051466, 0.573111 , -0.265963, 0.015976, 0.620873, -0.961813, 0.734721 
0.596000, -0.528331, -0.428492, 1.096798, -0.072962, 0.627367 , -0.254301, 0.008488, 0.645856, -1.016282, 0.736510 
0.597000, -0.546206, -0.393972, 1.092788, -0.061863, 0.627361 , -0.226362, 0.034819, 0.638362, -0.938743, 0.810051 
0.598000, -0.482931, -0.391901, 1.029096, -0.084917, 0.677788 , -0.248720, -0.026739, 0.678409, -0.935688, 0.836610 
0.599000, -0.486538, -0.414382, 1.029830, -0.103630, 0.655158 , -0.278297, -0.009569, 0.655803, -0.927680, 0.828456 
0.600000, -0.526434, -0.441724, 1.037149, -0.124809, 0.717472 , -0.306523, -0.027444, 0.685622, -0.948040, 0.831196 
0.601000, -0.539083, -0.456219, 1.021834, -0.160851, 0.648534 , -0.336620, -0.049574, 0.649422, -0.911280, 0.852285 
0.602000, -0.568381, -0.495757, 1.026968, -0.109727, 0.638929 , -0.305439, -0.036933, 0.587302, -0.994153, 0.852371 
0.603000, -0.545588, -0.478920, 1.012525, -0.052195, 0.612548 , -0.301432, -0.028313, 0.570531, -0.989298, 0.849990 
0.604000, -0.540330, -0.476768, 1.011905, -0.072593, 0.624741 , -0.330272, -0.037613, 0.559049, -0.995459, 0.860347 
0.605000, -0.596796, -0.539185, 1.029885, -0.041824, 0.628662 , -0.289490, -0.039373, 0.587837, -1.012993, 0.858945 
0.606000, -0.590530, -0.576883, 1.102452, -0.046024, 0.603565 , -0.281772, -0.050160, 0.589327, -1.001352, 0.850592 
0.607000, -0.571637, -0.535478, 1.075829, -0.051646, 0.635982 , -0.292916, -0.012152, 0.576160, -1.003264, 0.837235 
0.608000, -0.546153, -0.523996, 1.110040, -0.022631, 0.678326 , -0.356288, 0.004963, 0.611815, -1.038748, 0.777042 
0.609000, -0.545549, -0.510200, 1.192873, -0.033550, 0.690933 , -0.307678, -0.040760, 0.663671, -0.970847, 0.816493 
0.610000, -0.529563, -0.533373, 1.179717, -0.073193, 0.688091 , -0.341607, -0.059421, 0.635940, -0.961250, 0.797016 
0.611000, -0.572189, -0.516617, 1.125127, -0.103502, 0.745695 , -0.331980, -0.014620, 0.591416, -0.969884, 0.812557 
0.612000, -0.624902, -0.554722, 1.117870, -0.083852, 0.715611 , -0.320131, -0.019246, 0.596057, -0.903321, 0.808321 
0.613000, -0.623854, -0.624653, 1.124343, -0.091783, 0.747603 , -0.360707, -0.005727, 0.594265, -0.862821, 0.782244 
0.614000, -0.607837, -0.654378, 1.129090, -0.143166, 0.767978 , -0.348627, -0.009343, 0.599903, -0.851202, 0.812896 
0.615000, -0.515909, -0.657493, 1.144367, -0.111646, 0.766703 , -0.364868, 0.018334, 0.562252, -0.867692, 0.802768 
0.616000, -0.499026, -0.590783, 1.158252, -0.172169, 0.757005 , -0.388373, 0.055754, 0.605447, -0.905864, 0.791991 
0.617000, -0.521477, -0.665501, 1.074615, -0.192568, 0.730718 , -0.387603, 0.086910, 0.664875, -0.898817, 0.766757 
0.618000, -0.544816, -0.680171, 1.089701, -0.205659, 0.691571 , -0.376150, 0.086434, 0.663930, -0.871966, 0.773722 
0.619000, -0.501175, -0.691380, 1.105893, -0.164854, 0.681249 , -0.319937, 0.085620, 0.695218, -0.887208, 0.763897 
0.620000, -0.471136, -0.682220, 1.112739, -0.146767, 0.668651 , -0.298022, 0.086638, 0.787832, -0.876414, 0.800008 
0.621000, -0.499685, -0.662469, 1.072642, -0.220934, 0.686448 , -0.332268, 0.086857, 0.777405, -0.913716, 0.783002 
0.622000, -0.472481, -0.724482, 1.033875, -0.224949, 0.710943 , -0.320941, 0.072609, 0.787615, -0.922706, 0.742859 
0.623000, -0.486712, -0.772348, 1.009436, -0.248143, 0.695096 , -0.303848, 0.091521, 0.813060, -0.928743, 0.708073 
0.624000, -0.523203, -0.744531, 1.008707, -0.239619, 0.663214 , -0.304829, 0.133672, 0.816398, -0.908626, 0.680238 
0.625000, -0.544687, -0.712956, 0.984618, -0.243242, 0.686850 , -0.284485, 0.200836, 0.801766, -0.935265, 0.683401 
0.626000, -0.539790, -0.716131, 0.991573, -0.195174, 0.652547 , -0.212614, 0.224130, 0.748511, -0.919265, 0.629094 
0.627000, -0.566255, -0.741043, 0.979870, -0.197851, 0.649569 , -0.217840, 0.218124, 0.749560, -0.922882, 0.677278 
0.628000, -0.556993, -0.737061, 0.998520, -0.202689, 0.721301 , -0.211745, 0.236981, 0.715461, -0.919970, 0.612318 
0.629000, -0.624412, -0.738682, 1.004453, -0.215956, 0.767358 , -0.216573, 0.276497, 0.720118, -0.889158, 0.601107 
0.630000, -0.602939, -0.714930, 1.021294, -0.213594, 0.775500 , -0.196396, 0.255042, 0.723112, -0.936916, 0.630215 
0.631000, -0.575626, -0.712722, 0.949516, -0.210671, 0.764626 , -0.160842, 0.249851, 0.725801, -0.913781, 0.588083 
0.632000, -0.526757, -0.637709, 0.940692, -0.223810, 0.732760 , -0.151149, 0.226649, 0.703536, -0.893958, 0.616691 
0.633000, -0.512171, -0.684707, 0.970542, -0.258338, 0.705165 , -0.097100, 0.261141, 0.720091, -0.965877, 0.657550 
0.634000, -0.516753, -0.706990, 0.969554, -0.268227, 0.708874 , -0.013252, 0.217083, 0.732693, -1.012925, 0.592941 
0.635000, -0.490250, -0.719989, 0.945986, -0.309300, 0.715100 , -0.025300, 0.209878, 0.704863, -1.069284, 0.623820 
0.636000, -0.454712, -0.697611, 0.918881, -0.302934, 0.690936 , -0.012259, 0.167174, 0.684236, -1.052908, 0.609651 
0.637000, -0.420040, -0.660870, 0.956579, -0.352742, 0.740079 , -0.034871, 0.140994, 0.668438, -1.047021, 0.655593 
0.638000, -0.428315, -0.605463, 0.912432, -0.331308, 0.739666 , -0.085541, 0.163355, 0.672184, -1.077467, 0.632182 
0.639000, -0.399383, -0.583693, 0.896309, -0.343725, 0.809403 , -0.083118, 0.143418, 0.626140, -1.021415, 0.593525 
0.640000, -0.424394, -0.586315, 0.911165, -0.336862, 0.790369 , -0.067130, 0.089562, 0.595745, -0.999397, 0.612704 
0.641000, -0.440669, -0.556313, 0.935413, -0.321528, 0.771479 , -0.107470, 0.079159, 0.595268, -0.978582, 0.606137 
0.642000, -0.417749, -0.490779, 0.900746, -0.331835, 0.819793 , -0.136487, 0.057503, 0.525060, -1.046644, 0.621932 
0.643000, -0.448451, -0.484971, 0.882777, -0.295380, 0.834477 , -0.121235, 0.054211, 0.544060, -1.038994, 0.599844 
0.644000, -0.426958, -0.518427, 0.864810, -0.289175, 0.780541 , -0.186845, 0.036317, 0.560260, -1.043798, 0.594631 
0.645000, -0.434434, -0.516448, 0.902773, -0.281752, 0.779015 , -0.182467, 0.058523, 0.532633, -1.101506, 0.626761 
0.646000, -0.417562, -0.520675, 0.913830, -0.272001, 0.774324 , -0.162543, 0.109722, 0.529192, -1.061486, 0.655161 
0.647000, -0.367229, -0.514657, 0.963950, -0.273022, 0.796310 , -0.133887, 0.128137, 0.511761, -1.049973, 0.669989 
0.648000, -0.356771, -0.507952, 0.986564, -0.272169, 0.792782 , -0.152701, 0.130246, 0.511742, -1.077009, 0.659664 
0.649000, -0.349209, -0.490247, 0.991665, -0.293807, 0.777437 , -0.188915, 0.158624, 0.495355, -1.101948, 0.633776 
0.650000, -0.346198, -0.478137, 1.011330, -0.324609, 0.760395 , -0.185688, 0.171591, 0.464228, -1.129538, 0.668471 
0.651000, -0.362558, -0.489964, 0.946242, -0.344051, 0.705732 , -0.242851, 0.156944, 0.495144, -1.126203, 0.618417 
0.652000, -0.383586, -0.489966, 0.991955, -0.361470, 0.706368 , -0.198493, 0.195946, 0.486467, -1.083430, 0.674245 
0.653000, -0.380709, -0.468567, 0.998085, -0.401528, 0.623646 , -0.156816, 0.173163, 0.468041, -1.074347, 0.624298 
0.654000, -0.387886, -0.445107, 0.985139, -0.429349, 0.677558 , -0.148104, 0.193427, 0.463288, -1.083063, 0.670235 
0.655000, -0.418257, -0.464108, 1.024654, -0.438578, 0.702658 , -0.133297, 0.167974, 0.443470, -1.039458, 0.651140 
0.656000, -0.497521, -0.425470, 1.070496, -0.430624, 0.698543 , -0.153409, 0.165021, 0.471480, -1.041523, 0.663173 
0.657000, -0.493231, -0.462902, 1.076646, -0.396350, 0.710800 , -0.144155, 0.159381, 0.448505, -1.073768, 0.657703 
0.658000, -0.488061, -0.484669, 1.056077, -0.363945, 0.739671 , -0.147361, 0.150453, 0.400830, -1.083210, 0.626981 
0.659000, -0.498636, -0.488945, 1.042393, -0.361992, 0.731221 , -0.136530, 0.152412, 0.330261, -1.092995, 0.701313 
0.660000, -0.514570, -0.454549, 1.078775, -0.357773, 0.712431 , -0.162306, 0.191836, 0.316180, -1.071229, 0.706407 
0.661000, -0.486456, -0.478749, 1.062186, -0.364939, 0.716985 , -0.142240, 0.170903, 0.342685, -1.069194, 0.684735 
0.662000, -0.484472, -0.427080, 1.082301, -0.357059, 0.731771 , -0.164642, 0.201820, 0.315279, -1.132475, 0.659023 
0.663000, -0.487513, -0.428557, 1.081719, -0.346847, 0.709632 , -0.154977, 0.260296, 0.294733, -1.092595, 0.660345 
0.664000, -0.494958, -0.396380, 1.102074, -0.360422, 0.746088 , -0.148774, 0.257159, 0.321596, -1.126672, 0.676214 
0.665000, -0.504804, -0.369008, 1.070398, -0.347908, 0.699954 , -0.137829, 0.211856, 0.289430, -1.124289, 0.657099 
0.666000, -0.509151, -0.297222, 1.155905, -0.375716, 0.702118 , -0.136969, 0.249374, 0.288956, -1.103329, 0.668574 
0.667000, -0.523424, -0.292767, 1.142317, -0.370078, 0.723546 , -0.160873, 0.299877, 0.296380, -1.049726, 0.666334 
0.668000, -0.564824, -0.263376, 1.122789, -0.385764, 0.706539 , -0.125587, 0.307933, 0.314287, -1.021376, 0.688757 
0.669000, -0.573172, -0.287530, 1.077914, -0.457312, 0.676142 , -0.153444, 0.294315, 0.342229, -0.971987, 0.737032 
0.670000, -0.559718, -0.330366, 1.067422, -0.431547, 0.669306 , -0.182675, 0.304910, 0.303980, -0.943484, 0.775109 
0.671000, -0.541962, -0.310995, 1.055343, -0.447254, 0.687823 , -0.140428, 0.346689, 0.312892, -0.964987, 0.757411 
0.672000, -0.564291, -0.347053, 1.015163, -0.494159, 0.689652 , -0.102812, 0.326213, 0.410812, -1.005233, 0.793155 
0.673000, -0.565504, -0.399874, 1.037400, -0.481094, 0.630768 , -0.058702, 0.359493, 0.388661, -1.022713, 0.820036 
0.674000, -0.604662, -0.387499, 1.027030, -0.513721, 0.655960 , -0.052292, 0.278385, 0.350249, -1.017559, 0.799741 
0.675000, -0.607327, -0.391092, 0.961624, -0.448099, 0.666957 , -0.047739, 0.280539, 0.320785, -0.985082, 0.811917 
0.676000, -0.629550, -0.407244, 0.969708, -0.398093, 0.688853 , -0.014646, 0.281581, 0.261616, -1.024322, 0.805323 
0.677000, -0.651161, -0.347302, 0.937624, -0.415728, 0.700714 , -0.015159, 0.285351, 0.313700, -1.070644, 0.784184 
0.678000, -0.613252, -0.359009, 0.870652, -0.366383, 0.681991 , -0.052410, 0.245097, 0.255669, -1.122604, 0.803275 
0.679000, -0.606044, -0.371903, 0.843486, -0.395809, 0.661995 , -0.063130, 0.220744, 0.222932, -1.150536, 0.772850 
0.680000, -0.547846, -0.399537, 0.930152, -0.342998, 0.729684 , -0.050283, 0.182237, 0.246722, -1.143718, 0.785172 
0.681000, -0.488034, -0.413750, 0.880600, -0.366230, 0.722609 , -0.070153, 0.223549, 0.239914, -1.160186, 0.829067 
0.682000, -0.508204, -0.413594, 0.901434, -0.341631, 0.730619 , -0.050204, 0.137105, 0.273819, -1.103195, 0.809915 
0.683000, -0.485195, -0.409379, 0.876085, -0.339571, 0.708953 , -0.028999, 0.178403, 0.202945, -1.129463, 0.842733 
0.684000, -0.447987, -0.397628, 0.876763, -0.334704, 0.746308 , -0.009769, 0.149123, 0.177223, -1.101306, 0.871373 
0.685000, -0.457085, -0.346513, 0.957955, -0.337783, 0.741957 , 0.032100, 0.137859, 0.166563, -1.109729, 0.856743 
0.686000, -0.463589, -0.339719, 0.929740, -0.328114, 0.681583 , 0.062547, 0.167645, 0.087952, -1.059403, 0.858572 
0.687000, -0.467914, -0.364324, 0.936853, -0.374098, 0.725688 , 0.021001, 0.187248, 0.135257, -1.110449, 0.830895 
0.688000, -0.491611, -0.362256, 1.004824, -0.369530, 0.706644 , 0.060085, 0.204556, 0.123764, -1.116019, 0.853427 
0.689000, -0.460494, -0.403915, 1.012194, -0.369589, 0.711311 , 0.095953, 0.169423, 0.125448, -1.141525, 0.880783 
0.690000, -0.427706, -0.399993, 1.003487, -0.434683, 0.689397 , 0.057051, 0.149585, 0.121835, -1.102340, 0.904825 
0.691000, -0.427116, -0.403392, 1.004651, -0.415436, 0.692423 , 0.096156, 0.081089, 0.098543, -1.097148, 0.888127 
0.692000, -0.441013, -0.440626, 0.918031, -0.442921, 0.715812 , 0.104892, 0.097760, 0.103760, -1.119448, 0.899580 
0.693000, -0.442655, -0.456626, 0.938689, -0.447652, 0.721930 , 0.118243, 0.119999, 0.135063, -1.106860, 0.895903 
0.694000, -0.410234, -0.359176, 0.954297, -0.427465, 0.756997 , 0.166249, 0.180033, 0.116923, -1.120596, 0.838097 
0.695000, -0.390842, -0.363427, 0.970863, -0.407192, 0.749533 , 0.221705, 0.183841, 0.088061, -1.121288, 0.836750 
0.696000, -0.367761, -0.365819, 0.962343, -0.428987, 0.751326 , 0.190214, 0.202200, 0.076083, -1.141392, 0.801632 
0.697000, -0.343408, -0.379302, 0.964963, -0.428338, 0.740539 , 0.179793, 0.208631, 0.066905, -1.138326, 0.810477 
0.698000, -0.397373, -0.355805, 0.964351, -0.411709, 0.766319 , 0.166986, 0.244828, 0.056880, -1.111224, 0.785341 
0.699000, -0.347645, -0.413601, 0.915238, -0.434858, 0.726737 , 0.139463, 0.244794, 0.062012, -1.090648, 0.774498 
0.700000, -0.338537, -0.418500, 0.870360, -0.435217, 0.725690 , 0.128849, 0.237369, 0.015257, -1.111956, 0.789574 
0.701000, -0.333160, -0.400244, 0.849414, -0.461338, 0.752689 , 0.134155, 0.254714, 0.008379, -1.109542, 0.748966 
0.702000, -0.387632, -0.387833, 0.876818, -0.516670, 0.738608 , 0.116224, 0.215478, 0.040686, -1.071068, 0.716357 
0.703000, -0.339928, -0.377180, 0.871714, -0.551479, 0.726044 , 0.097330, 0.199992, 0.021086, -1.046710, 0.736367 
0.704000, -0.286818, -0.392270, 0.884328, -0.525437, 0.713590 , 0.102054, 0.195826, 0.081573, -1.069376, 0.698291 
0.705000, -0.269731, -0.375710, 0.873525, -0.552583, 0.633042 , 0.143015, 0.193435, 0.074709, -1.057594, 0.711423 
0.706000, -0.271923, -0.341418, 0.892320, -0.518345, 0.639701 , 0.051391, 0.192748, 0.022500, -1.071432, 0.789253 
0.707000, -0.237774, -0.278242, 0.924609, -0.542229, 0.701833 , -0.040574, 0.222275, 0.029985, -1.060169, 0.770554 
0.708000, -0.241842, -0.257712, 0.959233, -0.608675, 0.716896 , -0.046736, 0.170011, 0.066365, -1.049791, 0.770255 
0.709000, -0.201527, -0.296846, 0.972499, -0.617494, 0.704772 , -0.029250, 0.181641, 0.066440, -1.062802, 0.760946 
0.710000, -0.200303, -0.304675, 0.983674, -0.678221, 0.685445 , -0.015276, 0.207840, 0.115010, -1.067550, 0.737734 
0.711000, -0.169665, -0.327846, 0.976476, -0.636726, 0.706052 , 0.019309, 0.254114, 0.045458, -1.110234, 0.760584 
0.712000, -0.161312, -0.276940, 0.942257, -0.672043, 0.700365 , -0.011049, 0.265042, 0.091911, -1.116469, 0.807874 
0.713000, -0.157703, -0.298653, 0.901324, -0.664529, 0.709982 , 0.025273, 0.231387, 0.136950, -1.153831, 0.838429 
0.714000, -0.134028, -0.296649, 0.891569, -0.660139, 0.696960 , 0.036674, 0.219267, 0.150763, -1.131319, 0.873130 
0.715000, -0.186535, -0.299246, 0.908174, -0.680057, 0.674581 , 0.054321, 0.190316, 0.149189, -1.107937, 0.875036 
0.716000, -0.186312, -0.274011, 0.923744, -0.722013, 0.733029 , 0.036036, 0.176608, 0.150292, -1.144475, 0.889936 
0.717000, -0.136877, -0.278836, 0.913558, -0.714638, 0.693249 , 0.044161, 0.165017, 0.177073, -1.124053, 0.903135 
0.718000, -0.091920, -0.278102, 0.871410, -0.675678, 0.665820 , 0.054203, 0.141274, 0.170693, -1.217900, 0.926205 
0.719000, -0.065658, -0.267064, 0.911939, -0.618347, 0.672147 , 0.049183, 0.136411, 0.167597, -1.169350, 0.867040 
0.720000, -0.147423, -0.294488, 0.937884, -0.594739, 0.666086 , 0.040123, 0.169644, 0.197695, -1.163677, 0.863522 
0.721000, -0.133270, -0.314143, 0.944949, -0.605952, 0.644275 , 0.060718, 0.215610, 0.167803, -1.166307, 0.841481 
0.722000, -0.136261, -0.339169, 0.901522, -0.664069, 0.627633 , 0.058984, 0.224192, 0.159086, -1.208502, 0.895189 
0.723000, -0.077827, -0.316884, 0.839979, -0.653951, 0.611269 , 0.051097, 0.218814, 0.151122, -1.163388, 0.822821 
0.724000, -0.085873, -0.323486, 0.812273, -0.650979, 0.551877 , 0.046572, 0.242914, 0.139362, -1.199567, 0.791211 
0.725000, -0.052369, -0.259055, 0.796903, -0.623978, 0.481390 , 0.038403, 0.277050, 0.142249, -1.172452, 0.800068 
0.726000, -0.005575, -0.233056, 0.831174, -0.564998, 0.545201 , 0.055224, 0.283672, 0.138809, -1.136398, 0.868311 
0.727000, 0.059871, -0.246820, 0.805371, -0.537110, 0.554239 , 0.084281, 0.329403, 0.155059, -1.131800, 0.848087 
0.728000, 0.063628, -0.238717, 0.855916, -0.471643, 0.586653 , 0.093929, 0.354116, 0.156843, -1.071726, 0.829970 
0.729000, 0.072898, -0.251471, 0.835110, -0.509505, 0.626612 , 0.088852, 0.357782, 0.206687, -1.071156, 0.767650 
0.730000, 0.102138, -0.198814, 0.821231, -0.539138, 0.644906 , 0.097281, 0.362103, 0.208608, -1.042647, 0.740589 
0.731000, 0.119527, -0.200868, 0.809250, -0.573963, 0.677305 , 0.113169, 0.325549, 0.195849, -1.098501, 0.803041 
0.732000, 0.107046, -0.200225, 0.803136, -0.550527, 0.666763 , 0.092626, 0.338808, 0.236750, -1.037486, 0.849451 
0.733000, 0.130397, -0.251986, 0.836543, -0.574002, 0.681053 , 0.048279, 0.374891, 0.213358, -1.064114, 0.864637 
0.734000, 0.068310, -0.263649, 0.860822, -0.620257, 0.698415 , 0.042238, 0.386353, 0.244975, -1.086243, 0.833882 
0.735000, 0.089397, -0.252349, 0.858677, -0.575849, 0.709369 , -0.007523, 0.434529, 0.298678, -1.102756, 0.861030 
0.736000, 0.138744, -0.268606, 0.893414, -0.601235, 0.685520 , 0.012240, 0.459357, 0.292561, -1.068524, 0.864054 
0.737000, 0.112067, -0.255227, 0.901979, -0.624096, 0.654246 , 0.044048, 0.462155, 0.310719, -1.077041, 0.886177 
0.738000, 0.084602, -0.252357, 0.916277, -0.582645, 0.658476 , 0.071047, 0.457674, 0.375207, -1.062928, 0.922292 
0.739000, 0.123581, -0.275087, 0.939484, -0.636869, 0.651043 , 0.084044, 0.483308, 0.363518, -1.074691, 0.949893 
0.740000, 0.100333, -0.292869, 0.868546, -0.597031, 0.662791 , 0.092629, 0.506246, 0.376032, -1.024244, 0.942239 
0.741000, 0.124125, -0.246217, 0.887607, -0.626462, 0.648490 , 0.126114, 0.557076, 0.372427, -1.026806, 0.991099 
0.742000, 0.185348, -0.280184, 0.864601, -0.629922, 0.665150 , 0.107596, 0.497031, 0.384404, -1.023738, 1.020851 
0.743000, 0.232858, -0.318475, 0.865054, -0.590195, 0.644926 , 0.141509, 0.491562, 0.414016, -1.013169, 0.963508 
0.744000, 0.231639, -0.332828, 0.888974, -0.583286, 0.616579 , 0.118831, 0.487095, 0.389041, -1.010210, 0.976479 
0.745000, 0.196654, -0.296365, 0.917089, -0.518125, 0.621499 , 0.110964, 0.521909, 0.281288, -1.046052, 0.989745 
0.746000, 0.203755, -0.334193, 0.901468, -0.543594, 0.635312 , 0.125320, 0.566868, 0.323017, -1.059857, 0.964717 
0.747000, 0.225516, -0.364579, 0.952153, -0.540614, 0.595074 , 0.119301, 0.543458, 0.345069, -1.039025, 0.994658 
0.748000, 0.194211, -0.430295, 0.940841, -0.487520, 0.605795 , 0.192546, 0.504512, 0.309386, -1.032063, 1.013636 
0.749000, 0.185607, -0.424520, 0.906008, -0.517439, 0.634882 , 0.205172, 0.474653, 0.256913, -1.066671, 1.015602 
0.750000, 0.133544, -0.397479, 0.856420, -0.483501, 0.652489 , 0.195175, 0.475079, 0.186117, -1.090484, 1.039235 
0.751000, 0.145237, -0.409695, 0.880151, -0.463348, 0.613648 , 0.217824, 0.442754, 0.150967, -1.087726, 1.021906 
0.752000, 0.104807, -0.420464, 0.861950, -0.455575, 0.582746 , 0.238504, 0.474508, 0.234483, -1.082445, 1.012077 
0.753000, 0.103363, -0.371233, 0.826674, -0.458175, 0.579578 , 0.228962, 0.419575, 0.254617, -1.098445, 1.044875 
0.754000, 0.124680, -0.391680, 0.817997, -0.451436, 0.600087 , 0.235240, 0.434611, 0.220306, -1.038392, 1.033255 
0.755000, 0.163980, -0.446871, 0.839383, -0.449063, 0.557701 , 0.205402, 0.401776, 0.201128, -1.012282, 1.023167 
0.756000, 0.121548, -0.472353, 0.840883, -0.456953, 0.596369 , 0.231837, 0.353621, 0.235602, -0.980478, 1.004966 
0.757000, 0.124376, -0.480518, 0.809780, -0.420935, 0.614165 , 0.270002, 0.331124, 0.234186, -0.961864, 0.949831 
0.758000, 0.128327, -0.485193, 0.791932, -0.375990, 0.627339 , 0.245411, 0.248381, 0.216597, -0.930158, 0.891638 
0.759000, 0.065227, -0.494653, 0.871565, -0.348437, 0.693535 , 0.264243, 0.249123, 0.230744, -0.937095, 0.898236 
0.760000, 0.018963, -0.521522, 0.893624, -0.370538, 0.678029 , 0.272403, 0.237987, 0.220830, -0.970639, 0.920755 
0.761000, 0.091911, -0.459421, 0.883873, -0.297629, 0.687380 , 0.298132, 0.242623, 0.225183, -0.968011, 0.934738 
0.762000, 0.106288, -0.485910, 0.896907, -0.306001, 0.683120 , 0.299835, 0.283087, 0.218300, -0.972957, 0.960151 
0.763000, 0.105167, -0.443874, 0.856246, -0.346939, 0.663269 , 0.275764, 0.269397, 0.226313, -0.917174, 0.958974 
0.764000, 0.125826, -0.422202, 0.881960, -0.330057, 0.690927 , 0.264019, 0.212820, 0.269652, -0.956116, 0.948884 
0.765000, 0.125528, -0.397009, 0.914592, -0.310274, 0.696440 , 0.224598, 0.214510, 0.275171, -0.947478, 0.924284 
0.766000, 0.141611, -0.365301, 0.879369, -0.319746, 0.738805 , 0.286104, 0.215419, 0.258465, -0.935941, 0.935173 
0.767000, 0.113828, -0.358807, 0.944049, -0.333315, 0.764173 , 0.281026, 0.171313, 0.292285, -0.949624, 0.940720 
0.768000, 0.097454, -0.340460, 0.931874, -0.302987, 0.760950 , 0.285935, 0.143883, 0.314932, -0.971354, 0.911382 
0.769000, 0.133556, -0.340072, 0.968535, -0.289038, 0.721791 , 0.239034, 0.107173, 0.352634, -0.994438, 0.877679 
0.770000, 0.080452, -0.281962, 1.011778, -0.255411, 0.729836 , 0.219053, 0.091215, 0.371687, -0.994994, 0.877158 
0.771000, 0.118619, -0.233596, 0.993755, -0.288186, 0.727792 , 0.205431, 0.083914, 0.413953, -1.003992, 0.885370 
0.772000, 0.116684, -0.277926, 1.003063, -0.320867, 0.688932 , 0.243335, 0.100451, 0.383279, -1.021199, 0.926530 
0.773000, 0.139200, -0.261306, 0.985259, -0.288731, 0.668204 , 0.217513, 0.126404, 0.362874, -1.021939, 0.937305 
0.774000, 0.089442, -0.200174, 0.969634, -0.290625, 0.651165 , 0.217843, 0.125089, 0.385968, -1.069527, 0.933612 
0.775000, 0.062630, -0.200533, 0.952806, -0.295005, 0.683958 , 0.199099, 0.117626, 0.420048, -1.104157, 0.899400 
0.776000, 0.079722, -0.189882, 0.939882, -0.370480, 0.650639 , 0.223992, 0.187276, 0.387477, -1.072534, 0.905019 
0.777000, 0.144817, -0.154167, 0.990914, -0.355117, 0.653390 , 0.213784, 0.144654, 0.384238, -1.072299, 0.898863 
0.778000, 0.150566, -0.116147, 0.967427, -0.382910, 0.621837 , 0.177232, 0.223397, 0.370562, -1.120427, 0.920348 
0.779000, 0.191674, -0.161465, 0.926865, -0.382698, 0.589104 , 0.171092, 0.234343, 0.336298, -1.072710, 0.873851 
0.780000, 0.185492, -0.119440, 0.899733, -0.388145, 0.624362 , 0.232631, 0.191535, 0.318013, -1.113932, 0.895984 
0.781000, 0.211041, -0.050169, 0.946102, -0.352667, 0.641998 , 0.175833, 0.225246, 0.275209, -1.090858, 0.891264 
0.782000, 0.196169, -0.129784, 0.936329, -0.386173, 0.644401 , 0.198482, 0.215431, 0.266364, -1.072605, 0.938113 
0.783000, 0.194759, -0.089944, 0.956828, -0.291727, 0.661008 , 0.242018, 0.210197, 0.243685, -1.049089, 0.997478 
0.784000, 0.256115, -0.116739, 0.957104, -0.308471, 0.709703 , 0.225486, 0.235628, 0.243893, -1.038570, 1.027678 
0.785000, 0.247923, -0.077488, 0.974307, -0.238488, 0.717464 , 0.248030, 0.246958, 0.219298, -1.053107, 0.995840 
0.786000, 0.238197, -0.057242, 0.951791, -0.260934, 0.698153 , 0.276681, 0.291765, 0.184276, -1.056091, 1.002947 
0.787000, 0.281320, -0.058948, 0.895454, -0.256156, 0.696349 , 0.283434, 0.331596, 0.194953, -1.069365, 1.010316 
0.788000, 0.299842, -0.064802, 0.871757, -0.244966, 0.717714 , 0.262051, 0.381614, 0.175827, -1.083454, 0.997236 
0.789000, 0.343175, -0.024733, 0.877368, -0.198983, 0.700811 , 0.236263, 0.368705, 0.156999, -1.108198, 0.987308 
0.790000, 0.303643, -0.011504, 0.874268, -0.184631, 0.735184 , 0.219088, 0.355089, 0.130213, -1.193183, 0.988157 
0.791000, 0.343710, 0.033653, 0.866532, -0.180787, 0.682639 , 0.231849, 0.377608, 0.178410, -1.191448, 0.973693 
0.792000, 0.338751, 0.075694, 0.873534, -0.202197, 0.632638 , 0.234311, 0.382590, 0.190948, -1.209751, 0.973682 
0.793000, 0.366973, 0.109422, 0.889089, -0.131416, 0.624771 , 0.175996, 0.367173, 0.207150, -1.226250, 0.958739 
0.794000, 0.340972, 0.150714, 0.917803, -0.131016, 0.615651 , 0.225440, 0.358888, 0.185172, -1.202012, 0.961699 
0.795000, 0.325247, 0.169991, 0.917870, -0.162875, 0.598542 , 0.243220, 0.335393, 0.158660, -1.178495, 1.003193 
0.796000, 0.272820, 0.164286, 0.927827, -0.183400, 0.609250 , 0.263661, 0.306830, 0.196132, -1.187206, 0.956302 
0.797000, 0.254986, 0.144916, 0.936219, -0.161846, 0.575277 , 0.304275, 0.279613, 0.224968, -1.172004, 0.966199 
0.798000, 0.282931, 0.164108, 0.927594, -0.165430, 0.558600 , 0.231091, 0.305814, 0.219864, -1.144512, 0.935332 
0.799000, 0.275184, 0.072859, 0.916774, -0.183841, 0.551373 , 0.188887, 0.359817, 0.197961, -1.101085, 0.949203 
0.800000, 0.266444, 0.069284, 0.870927, -0.158491, 0.496393 , 0.194912, 0.333927, 0.213298, -1.073203, 0.939917 
0.801000, 0.282355, 0.063815, 0.874605, -0.151352, 0.507315 , 0.252216, 0.335721, 0.273179, -1.088426, 1.004384 
0.802000, 0.263920, 0.054465, 0.820219, -0.213158, 0.432860 , 0.229057, 0.322273, 0.270405, -1.151866, 1.054494 
0.803000, 0.251615, 0.041717, 0.821818, -0.249694, 0.420130 , 0.250940, 0.277913, 0.240796, -1.129087, 1.116793 
0.804000, 0.201836, -0.027909, 0.803607, -0.234056, 0.399821 , 0.297600, 0.285106, 0.254697, -1.073156, 1.146581 
0.805000, 0.169621, -0.014841, 0.855057, -0.281027, 0.385288 , 0.264963, 0.270900, 0.213760, -1.071585, 1.175471 
0.806000, 0.110801, 0.059439, 0.829535, -0.315771, 0.457508 , 0.297834, 0.240486, 0.206633, -1.045030, 1.281649 
0.807000, 0.112776, 0.104195, 0.874227, -0.344892, 0.456553 , 0.325751, 0.239065, 0.185997, -0.987253, 1.289990 
0.808000, 0.068855, 0.116051, 0.870882, -0.362400, 0.448577 , 0.324175, 0.208489, 0.185416, -1.002828, 1.242649 
0.809000, 0.093110, 0.123421, 0.864163, -0.295594, 0.424216 , 0.406298, 0.280155, 0.198040, -0.952843, 1.243301 
0.810000, 0.102113, 0.108989, 0.870390, -0.270053, 0.405570 , 0.459552, 0.271271, 0.200282, -0.957599, 1.248437 
0.811000, 0.058427, 0.086095, 0.876616, -0.292641, 0.398805 , 0.501187, 0.309798, 0.220186, -0.933467, 1.235647 
0.812000, 0.059877, 0.067068, 0.829949, -0.289134, 0.412488 , 0.475149, 0.302551, 0.178646, -0.950329, 1.246389 
0.813000, 0.043364, 0.055012, 0.801184, -0.278358, 0.368129 , 0.416689, 0.294691, 0.132103, -1.000237, 1.223150 
0.814000, 0.023729, 0.033900, 0.779827, -0.256809, 0.316237 , 0.420160, 0.300313, 0.116658, -0.989345, 1.140082 
0.815000, 0.063728, 0.061726, 0.810124, -0.222731, 0.306557 , 0.442861, 0.294890, 0.091906, -1.027831, 1.126963 
0.816000, 0.026139, 0.048492, 0.847880, -0.219453, 0.291989 , 0.409945, 0.314018, 0.088874, -1.062161, 1.177158 
0.817000, -0.004720, 0.111978, 0.850890, -0.226107, 0.294702 , 0.388254, 0.306398, 0.087614, -1.036202, 1.163489 
0.818000, -0.007597, 0.059070, 0.855122, -0.285660, 0.256374 , 0.390154, 0.314319, 0.136183, -1.040062, 1.125031 
0.819000, -0.038411, 0.090420, 0.890215, -0.312989, 0.294356 , 0.373094, 0.263853, 0.090086, -1.083901, 1.072278 
0.820000, 0.012688, 0.066078, 0.922186, -0.352492, 0.313159 , 0.409537, 0.262434, 0.073380, -1.175730, 1.149457 
0.821000, 0.030785, 0.084477, 0.909747, -0.343354, 0.373076 , 0.413093, 0.210436, 0.076684, -1.164153, 1.158868 
0.822000, 0.013542, 0.075166, 0.927744, -0.316109, 0.375679 , 0.406623, 0.204668, 0.066436, -1.113340, 1.123687 
0.823000, -0.009842, 0.043669, 0.962216, -0.331095, 0.397556 , 0.357400, 0.171809, 0.027921, -1.081585, 1.133467 
0.824000, -0.004104, 0.059574, 0.956109, -0.349426, 0.367488 , 0.350115, 0.111533, 0.073174, -1.099492, 1.146733 
0.825000, 0.012159, 0.094434, 0.922027, -0.358009, 0.365660 , 0.394911, 0.140849, 0.044986, -1.112341, 1.137866 
0.826000, 0.041251, 0.068921, 0.933667, -0.347113, 0.332227 , 0.371694, 0.177403, 0.051802, -1.146305, 1.138484 
0.827000, 0.054395, 0.023196, 0.947015, -0.299387, 0.351220 , 0.380265, 0.168132, 0.078711, -1.175382, 1.205403 
0.828000, 0.063485, 0.071145, 0.950705, -0.267493, 0.307255 , 0.375860, 0.185513, 0.098211, -1.200134, 1.179338 
0.829000, 0.069092, 0.087422, 1.005336, -0.262655, 0.342193 , 0.419227, 0.189884, 0.045105, -1.269021, 1.241784 
0.830000, 0.082000, 0.129420, 0.970221, -0.250372, 0.317316 , 0.416391, 0.166607, 0.011144, -1.281097, 1.242652 
0.831000, 0.072008, 0.126786, 0.976687, -0.247758, 0.278928 , 0.422178, 0.140981, -0.017414, -1.307017, 1.204661 
0.832000, 0.072048, 0.167715, 1.007246, -0.271702, 0.242778 , 0.422812, 0.150998, 0.047548, -1.288824, 1.118232 
0.833000, 0.034489, 0.157861, 1.038174, -0.250305, 0.258503 , 0.409983, 0.125727, 0.033918, -1.269844, 1.153789 
0.834000, 0.000129, 0.237202, 1.064566, -0.280196, 0.326813 , 0.446865, 0.110356, -0.044299, -1.285401, 1.071926 
0.835000, -0.041161, 0.220903, 1.047749, -0.252917, 0.285249 , 0.410192, 0.088250, -0.069414, -1.254895, 1.058929 
0.836000, -0.076258, 0.219855, 1.023830, -0.266730, 0.251664 , 0.382173, 0.122841, -0.089898, -1.255129, 1.059984 
0.837000, -0.100666, 0.157186, 1.077855, -0.222317, 0.230836 , 0.378723, 0.163758, -0.071827, -1.270584, 1.079440 
0.838000, -0.105370, 0.135983, 1.065331, -0.186287, 0.238315 , 0.373207, 0.175116, -0.145513, -1.277993, 1.075963 
0.839000, -0.095757, 0.081883, 1.088704, -0.256126, 0.248211 , 0.324340, 0.181246, -0.130303, -1.239467, 1.107401 
0.840000, -0.127293, 0.121933, 1.145431, -0.259304, 0.293177 , 0.304650, 0.144199, -0.189960, -1.168894, 1.120709 
0.841000, -0.176356, 0.081608, 1.128255, -0.286000, 0.261330 , 0.311288, 0.101665, -0.233449, -1.165580, 1.124195 
0.842000, -0.177685, 0.055160, 1.158702, -0.290905, 0.268305 , 0.280519, 0.110163, -0.193684, -1.214053, 1.114533 
0.843000, -0.200211, 0.099282, 1.152504, -0.274420, 0.265497 , 0.230063, 0.112437, -0.132313, -1.210763, 1.104953 
0.844000, -0.160704, 0.136062, 1.187151, -0.251310, 0.305414 , 0.275870, 0.116326, -0.156700, -1.264789, 1.079629 
0.845000, -0.168757, 0.162700, 1.154320, -0.270181, 0.301814 , 0.229777, 0.122958, -0.153740, -1.320008, 1.117903 
0.846000, -0.118000, 0.120068, 1.159944, -0.258926, 0.289809 , 0.221359, 0.078589, -0.184464, -1.308550, 1.111228 
0.847000, -0.161207, 0.123607, 1.155583, -0.306589, 0.240222 , 0.248119, 0.040827, -0.160923, -1.365054, 1.138620 
0.848000, -0.185425, 0.117535, 1.139307, -0.295874, 0.211857 , 0.265549, 0.025120, -0.195213, -1.325150, 1.101961 
0.849000, -0.217291, 0.087890, 1.170283, -0.303809, 0.188672 , 0.254936, 0.067023, -0.209950, -1.298191, 1.135878 
0.850000, -0.273210, 0.078571, 1.181117, -0.349836, 0.232116 , 0.291999, 0.071362, -0.265841, -1.292970, 1.157592 
0.851000, -0.286545, -0.003679, 1.193531, -0.333225, 0.190572 , 0.283399, 0.098554, -0.292997, -1.268969, 1.189245 
0.852000, -0.323932, 0.011187, 1.208774, -0.311006, 0.169788 , 0.317909, 0.081005, -0.292978, -1.277238, 1.184032 
0.853000, -0.311937, 0.021875, 1.178462, -0.312700, 0.166589 , 0.352641, 0.037794, -0.333247, -1.276792, 1.191596 
0.854000, -0.322839, 0.069160, 1.166086, -0.294824, 0.119776 , 0.379527, 0.084883, -0.299048, -1.306467, 1.145571 
0.855000, -0.270019, 0.089469, 1.209667, -0.277964, 0.061207 , 0.406464, 0.076549, -0.314736, -1.335183, 1.184391 
0.856000, -0.308045, 0.101835, 1.235760, -0.272760, 0.024613 , 0.392406, 0.124678, -0.322510, -1.363987, 1.182152 
0.857000, -0.296755, 0.113137, 1.212670, -0.224067, 0.039627 , 0.429304, 0.107865, -0.392363, -1.354580, 1.157188 
0.858000, -0.327835, 0.062884, 1.212804, -0.262258, 0.068817 , 0.452253, 0.140306, -0.397850, -1.342768, 1.128028 
0.859000, -0.393116, 0.050051, 1.203583, -0.238716, 0.042771 , 0.478957, 0.087644, -0.404296, -1.310341, 1.089997 
0.860000, -0.340637, 0.036449, 1.258401, -0.278685, 0.026699 , 0.434945, 0.100639, -0.366445, -1.314649, 1.020950 
0.861000, -0.361986, 0.001131, 1.254397, -0.297050, 0.003110 , 0.469010, 0.044015, -0.392672, -1.326467, 0.973104 
0.862000, -0.332209, -0.065209, 1.250702, -0.287794, 0.022489 , 0.483185, -0.033010, -0.343339, -1.360930, 0.989916 
0.863000, -0.382533, -0.083281, 1.282195, -0.319177, -0.015811 , 0.461006, -0.074118, -0.322424, -1.357870, 0.962641 
0.864000, -0.355258, -0.060098, 1.285386, -0.324089, -0.010016 , 0.470993, -0.103327, -0.348292, -1.355026, 0.934151 
0.865000, -0.344097, -0.039739, 1.287625, -0.289520, -0.024097 , 0.459449, -0.148715, -0.325627, -1.386935, 0.937461 
0.866000, -0.414949, 0.009199, 1.348856, -0.248445, -0.049509 , 0.461219, -0.131609, -0.287406, -1.311687, 0.897560 
0.867000, -0.405749, 0.027941, 1.379837, -0.264490, -0.033420 , 0.428818, -0.137963, -0.323306, -1.325882, 0.924401 
0.868000, -0.401540, 0.071911, 1.366490, -0.253701, -0.007727 , 0.432218, -0.134728, -0.275009, -1.260754, 0.890759 
0.869000, -0.458281, 0.097931, 1.337535, -0.262619, -0.028325 , 0.407195, -0.145520, -0.237346, -1.267767, 0.898146 
0.870000, -0.451105, 0.113180, 1.293832, -0.270394, -0.005441 , 0.362378, -0.136627, -0.251182, -1.217980, 0.939486 
0.871000, -0.480484, 0.107623, 1.258307, -0.275395, -0.015342 , 0.355824, -0.164090, -0.287122, -1.232030, 0.976490 
0.872000, -0.550241, 0.143668, 1.262792, -0.300105, -0.020796 , 0.359075, -0.160708, -0.277605, -1.228802, 0.917295 
0.873000, -0.552961, 0.114596, 1.260011, -0.279018, 0.003902 , 0.377921, -0.204140, -0.263096, -1.213382, 0.891032 
0.874000, -0.600778, 0.112838, 1.242349, -0.286445, -0.060223 , 0.390074, -0.157000, -0.229065, -1.157103, 0.893877 
0.875000, -0.573440, 0.089698, 1.265523, -0.258568, -0.078620 , 0.349875, -0.180544, -0.224524, -1.151499, 0.870013 
0.876000, -0.540037, 0.078283, 1.227712, -0.282153, -0.090996 , 0.339784, -0.177656, -0.288129, -1.154249, 0.862679 
0.877000, -0.560512, 0.099001, 1.198159, -0.239882, -0.103938 , 0.367606, -0.193641, -0.228775, -1.075040, 0.884640 
0.878000, -0.561023, 0.095378, 1.162212, -0.192864, -0.108473 , 0.390833, -0.190800, -0.234720, -1.069915, 0.905075 
0.879000, -0.532645, 0.108020, 1.120342, -0.118182, -0.136066 , 0.417918, -0.160627, -0.214301, -1.065990, 0.877798 
0.880000, -0.504409, 0.133603, 1.082619, -0.064274, -0.129492 , 0.426677, -0.132705, -0.205014, -1.010897, 0.854683 
0.881000, -0.523779, 0.121207, 1.054598, -0.049460, -0.110222 , 0.412568, -0.152219, -0.167889, -0.938096, 0.811546 
0.882000, -0.492730, 0.134544, 1.047054, -0.067352, -0.148594 , 0.335964, -0.141185, -0.185511, -0.988230, 0.820889 
0.883000, -0.497965, 0.109512, 1.067190, -0.124497, -0.112903 , 0.324544, -0.163579, -0.141116, -1.019504, 0.788549 
0.884000, -0.516662, 0.094329, 1.071012, -0.127611, -0.117057 , 0.315029, -0.141516, -0.170431, -1.017089, 0.781319 
0.885000, -0.552203, 0.117324, 1.092291, -0.099704, -0.025408 , 0.296020, -0.153423, -0.181291, -1.020790, 0.740560 
0.886000, -0.553352, 0.081566, 1.047130, -0.119461, -0.079342 , 0.293888, -0.143787, -0.165320, -1.034740, 0.728165 
0.887000, -0.547385, 0.095892, 1.051729, -0.120458, -0.112166 , 0.283370, -0.062170, -0.148160, -0.988428, 0.763105 
0.888000, -0.547529, 0.090219, 1.076642, -0.127844, -0.136241 , 0.296644, -0.014496, -0.161664, -0.979141, 0.743053 
0.889000, -0.544403, 0.191787, 0.984654, -0.121437, -0.129933 , 0.320809, -0.023685, -0.204836, -1.004510, 0.758540 
0.890000, -0.530841, 0.182482, 1.015687, -0.187469, -0.167215 , 0.369774, -0.013493, -0.262332, -0.984229, 0.805590 
0.891000, -0.495298, 0.146843, 1.055390, -0.165393, -0.114146 , 0.334233, -0.043692, -0.241307, -0.993104, 0.854236 
0.892000, -0.566683, 0.148470, 1.053041, -0.151754, -0.105893 , 0.381917, -0.008546, -0.251471, -1.025140, 0.837915 
0.893000, -0.567610, 0.128717, 1.111624, -0.086330, -0.117659 , 0.378758, -0.000406, -0.249403, -1.032306, 0.826699 
0.894000, -0.557980, 0.122808, 1.091557, -0.043762, -0.150170 , 0.431811, -0.001326, -0.254653, -1.006714, 0.825416 
0.895000, -0.534303, 0.125453, 1.122963, -0.087157, -0.167597 , 0.467208, -0.026004, -0.248208, -1.012972, 0.817834 
0.896000, -0.486109, 0.135009, 1.117813, -0.113171, -0.186528 , 0.445454, -0.019070, -0.204320, -1.006741, 0.774741 
0.897000, -0.460450, 0.169525, 1.088393, -0.153959, -0.228411 , 0.487534, 0.010431, -0.205002, -1.035164, 0.799261 
0.898000, -0.476715, 0.134169, 1.016597, -0.128246, -0.265104 , 0.498397, 0.002111, -0.252200, -1.006143, 0.837840 
0.899000, -0.480776, 0.159717, 1.006415, -0.096340, -0.278081 , 0.558996, -0.012658, -0.252999, -1.036117, 0.851017 
0.900000, -0.534008, 0.150979, 1.054069, -0.090729, -0.332740 , 0.537113, -0.022677, -0.269117, -1.000218, 0.864926 
0.901000, -0.498321, 0.175894, 1.074898, -0.064901, -0.329884 , 0.511608, -0.024855, -0.264277, -0.989956, 0.898717 
0.902000, -0.537311, 0.154365, 1.049400, -0.101597, -0.365184 , 0.453155, -0.014677, -0.224012, -1.011993, 0.923490 
0.903000, -0.597922, 0.097467, 1.063921, -0.059065, -0.370891 , 0.446973, 0.019578, -0.183466, -0.967602, 0.912078 
0.904000, -0.632803, 0.073889, 1.133658, -0.129517, -0.300613 , 0.487435, 0.033359, -0.201275, -0.960247, 0.944914 
0.905000, -0.649405, 0.081261, 1.077330, -0.133361, -0.291877 , 0.476973, 0.021970, -0.140831, -0.985800, 0.922314 
0.906000, -0.642040, 0.099097, 1.045186, -0.108819, -0.294018 , 0.481245, 0.045802, -0.160766, -1.032706, 0.937505 
0.907000, -0.629069, 0.068724, 1.041658, -0.102831, -0.268385 , 0.439459, 0.030965, -0.085737, -1.047339, 0.899079 
0.908000, -0.636725, 0.038944, 1.049776, -0.097096, -0.280249 , 0.411547, 0.013480, -0.094128, -1.039830, 0.838302 
0.909000, -0.614762, 0.089209, 1.086189, -0.111245, -0.268040 , 0.423195, 0.006967, -0.058532, -1.032843, 0.855998 
0.910000, -0.604891, 0.086973, 1.054031, -0.109232, -0.299072 , 0.390086, 0.017575, -0.021302, -1.042338, 0.895932 
0.911000, -0.563846, 0.130984, 1.017187, -0.103620, -0.352728 , 0.397936, 0.038117, -0.059442, -1.048960, 0.818151 
0.912000, -0.523646, 0.102929, 1.074825, -0.096666, -0.330794 , 0.415865, 0.124023, -0.107300, -1.048578, 0.813677 
0.913000, -0.515554, 0.075345, 1.116459, -0.130441, -0.283320 , 0.448411, 0.167939, -0.131511, -1.023918, 0.783969 
0.914000, -0.519307, 0.165132, 1.086998, -0.200305, -0.316728 , 0.399911, 0.196442, -0.157814, -1.051504, 0.809687 
0.915000, -0.533382, 0.121156, 1.114849, -0.182752, -0.292848 , 0.417072, 0.183680, -0.118758, -1.061321, 0.818398 
0.916000, -0.542028, 0.151700, 1.114724, -0.084707, -0.314112 , 0.403888, 0.231025, -0.153469, -1.018192, 0.874566 
0.917000, -0.524351, 0.210633, 1.109547, -0.097217, -0.316767 , 0.393089, 0.271845, -0.137290, -1.014879, 0.908168 
0.918000, -0.517375, 0.206060, 1.126464, -0.096905, -0.274620 , 0.363361, 0.248527, -0.065664, -0.970047, 0.971480 
0.919000, -0.518403, 0.229063, 1.117146, -0.142346, -0.266458 , 0.354056, 0.224941, -0.148947, -0.963223, 0.987606 
0.920000, -0.541931, 0.213874, 1.164499, -0.144282, -0.262879 , 0.337980, 0.231526, -0.097968, -0.960060, 0.982149 
0.921000, -0.553570, 0.252585, 1.192306, -0.200637, -0.219103 , 0.346363, 0.214754, -0.112449, -0.938159, 0.928278 
0.922000, -0.560487, 0.267884, 1.221332, -0.228498, -0.244378 , 0.346164, 0.227970, -0.137594, -0.959402, 0.908309 
0.923000, -0.600026, 0.257783, 1.248775, -0.225095, -0.228436 , 0.306417, 0.213028, -0.133936, -0.943451, 0.863062 
0.924000, -0.597758, 0.221892, 1.223736, -0.253641, -0.188110 , 0.253840, 0.199670, -0.157638, -1.034470, 0.906845 
0.925000, -0.634316, 0.217359, 1.259137, -0.237202, -0.204004 , 0.240703, 0.196646, -0.120809, -1.060760, 0.857363 
0.926000, -0.587162, 0.181423, 1.317923, -0.232859, -0.240932 , 0.160714, 0.214498, -0.086799, -1.099173, 0.883294 
0.927000, -0.562616, 0.241832, 1.312065, -0.266266, -0.313582 , 0.180038, 0.180449, -0.040694, -1.085695, 0.891268 
0.928000, -0.589909, 0.238715, 1.319208, -0.240388, -0.290042 , 0.147641, 0.132642, -0.048895, -1.109671, 0.847357 
0.929000, -0.589578, 0.247063, 1.357049, -0.294837, -0.333261 , 0.128657, 0.166956, -0.062482, -1.171191, 0.838625 
0.930000, -0.623052, 0.255072, 1.340694, -0.270643, -0.409037 , 0.151194, 0.130740, -0.069712, -1.222598, 0.865431 
0.931000, -0.653414, 0.249718, 1.380774, -0.242771, -0.400057 , 0.201254, 0.126904, -0.052903, -1.256072, 0.862265 
0.932000, -0.631791, 0.218065, 1.372536, -0.259743, -0.378250 , 0.233803, 0.097553, -0.024395, -1.192440, 0.817915 
0.933000, -0.670831, 0.203130, 1.382102, -0.233118, -0.388257 , 0.249076, 0.049222, -0.037352, -1.212485, 0.774402 
0.934000, -0.712588, 0.194922, 1.403263, -0.230607, -0.429495 , 0.239767, 0.060325, -0.048186, -1.203162, 0.765109 
0.935000, -0.725576, 0.182470, 1.452264, -0.204387, -0.439600 , 0.165349, 0.097161, -0.070704, -1.180921, 0.712003 
0.936000, -0.757486, 0.178939, 1.426037, -0.199716, -0.431725 , 0.184108, 0.119259, -0.030281, -1.158700, 0.723086 
0.937000, -0.786056, 0.114037, 1.446955, -0.171861, -0.361502 , 0.236208, 0.193608, 0.002428, -1.116524, 0.751251 
0.938000, -0.867854, 0.140655, 1.501920, -0.119477, -0.299699 , 0.201043, 0.201969, 0.005725, -1.117265, 0.722725 
0.939000, -0.863911, 0.157875, 1.523810, -0.125976, -0.305069 , 0.226196, 0.197361, 0.014802, -1.168521, 0.736384 
0.940000, -0.885515, 0.145898, 1.545906, -0.116028, -0.299210 , 0.187517, 0.198055, -0.043381, -1.139924, 0.718683 
0.941000, -0.816733, 0.183333, 1.508015, -0.156044, -0.336597 , 0.231384, 0.197292, -0.022017, -1.072791, 0.753325 
0.942000, -0.799673, 0.218312, 1.488168, -0.154274, -0.335060 , 0.251725, 0.203366, 0.009564, -1.153545, 0.760208 
0.943000, -0.778553, 0.242635, 1.484593, -0.153841, -0.330152 , 0.303089, 0.184016, 0.003907, -1.143120, 0.735705 
0.944000, -0.789048, 0.252642, 1.494897, -0.165014, -0.338768 , 0.325164, 0.176091, -0.046407, -1.125411, 0.782171 
0.945000, -0.810416, 0.236514, 1.457377, -0.165117, -0.356015 , 0.344587, 0.185848, -0.028356, -1.097034, 0.853276 
0.946000, -0.839685, 0.224491, 1.450048, -0.210408, -0.364241 , 0.294144, 0.202551, -0.064973, -1.063219, 0.874962 
0.947000, -0.852255, 0.158556, 1.439466, -0.229714, -0.363792 , 0.284507, 0.199945, -0.066880, -1.025509, 0.877332 
0.948000, -0.834584, 0.139978, 1.387878, -0.260683, -0.366984 , 0.326163, 0.241432, -0.074799, -1.113372, 0.914620 
0.949000, -0.827360, 0.120538, 1.361720, -0.234842, -0.385527 , 0.334209, 0.251075, -0.109860, -1.087065, 0.885312 
0.950000, -0.866696, 0.155974, 1.356085, -0.212174, -0.429717 , 0.374721, 0.293858, -0.090805, -1.080394, 0.875757 
0.951000, -0.859607, 0.159441, 1.368757, -0.198409, -0.475385 , 0.381585, 0.198992, -0.038576, -1.124901, 0.829260 
0.952000, -0.836505, 0.201619, 1.347117, -0.154355, -0.507675 , 0.378706, 0.261221, -0.041912, -1.096051, 0.827583 
0.953000, -0.824248, 0.226712, 1.371103, -0.146410, -0.532409 , 0.315808, 0.243141, -0.112409, -1.117176, 0.855558 
0.954000, -0.812483, 0.270082, 1.397947, -0.115112, -0.534643 , 0.372434, 0.239369, -0.137255, -1.139838, 0.836083 
0.955000, -0.815553, 0.263784, 1.385680, -0.117676, -0.517041 , 0.386803, 0.225435, -0.145178, -1.144724, 0.792564 
0.956000, -0.797809, 0.277387, 1.397452, -0.108315, -0.501634 , 0.425804, 0.256119, -0.146814, -1.171046, 0.765312 
0.957000, -0.767704, 0.292180, 1.412751, -0.101714, -0.510201 , 0.420159, 0.230099, -0.141115, -1.188660, 0.755068 
0.958000, -0.810506, 0.327993, 1.445397, -0.115166, -0.484842 , 0.356470, 0.220847, -0.138805, -1.139238, 0.755704 
0.959000, -0.846395, 0.336170, 1.464136, -0.108759, -0.409591 , 0.426256, 0.207627, -0.114507, -1.170571, 0.756627 
0.960000, -0.835848, 0.336208, 1.458731, -0.053790, -0.426688 , 0.447993, 0.219041, -0.037816, -1.133844, 0.749431 
0.961000, -0.836778, 0.322757, 1.442290, 0.014673, -0.442991 , 0.420301, 0.220311, 0.039599, -1.155633, 0.792691 
0.962000, -0.800512, 0.307295, 1.456463, 0.012424, -0.414080 , 0.374542, 0.209936, 0.028276, -1.156514, 0.761452 
0.963000, -0.777657, 0.372017, 1.483878, 0.027216, -0.371600 , 0.355107, 0.242286, 0.014615, -1.152082, 0.762809 
0.964000, -0.733240, 0.402291, 1.544155, 0.021500, -0.391274 , 0.356718, 0.185052, 0.045921, -1.107342, 0.773193 
0.965000, -0.692306, 0.405368, 1.545018, 0.072834, -0.412878 , 0.345462, 0.177446, 0.004174, -1.109722, 0.747444 
0.966000, -0.725923, 0.368364, 1.570262, 0.029017, -0.330785 , 0.395666, 0.137792, 0.003348, -1.102613, 0.724489 
0.967000, -0.756075, 0.396828, 1.560491, 0.047101, -0.354786 , 0.424715, 0.158599, 0.006997, -1.079964, 0.694780 
0.968000, -0.711575, 0.375014, 1.526886, 0.044378, -0.319546 , 0.470050, 0.156904, 0.001193, -1.088678, 0.679263 
0.969000, -0.712126, 0.451796, 1.543429, 0.007177, -0.354581 , 0.473699, 0.111007, 0.002528, -1.120117, 0.685012 
0.970000, -0.733084, 0.500070, 1.599581, -0.020018, -0.344517 , 0.468299, 0.125089, -0.010834, -1.113056, 0.664105 
0.971000, -0.740888, 0.515298, 1.594084, -0.060958, -0.307877 , 0.445776, 0.146336, 0.017237, -1.118912, 0.683420 
0.972000, -0.750361, 0.492436, 1.582032, -0.064416, -0.312083 , 0.462923, 0.123446, 0.134720, -1.067349, 0.690936 
0.973000, -0.747165, 0.464576, 1.624880, -0.101129, -0.301363 , 0.464991, 0.130045, 0.112019, -1.077497, 0.705384 
0.974000, -0.739243, 0.518979, 1.631909, -0.077222, -0.323542 , 0.445234, 0.124190, 0.092339, -1.029852, 0.670411 
0.975000, -0.701685, 0.492701, 1.646244, -0.062113, -0.298180 , 0.488379, 0.101903, 0.087752, -1.020466, 0.669427 
0.976000, -0.701244, 0.509669, 1.607798, -0.032493, -0.313526 , 0.526560, 0.072346, 0.124458, -1.005264, 0.645769 
0.977000, -0.657428, 0.419089, 1.657992, -0.062120, -0.317779 , 0.508469, 0.050626, 0.078748, -1.088768, 0.663710 
0.978000, -0.637622, 0.360738, 1.715608, -0.034745, -0.351644 , 0.570994, 0.070073, 0.099234, -1.140550, 0.663623 
0.979000, -0.672000, 0.383484, 1.664001, 0.001069, -0.358385 , 0.565674, 0.061012, 0.100932, -1.121550, 0.631656 
0.980000, -0.685445, 0.356301, 1.663504, -0.026111, -0.368740 , 0.542939, 0.080204, 0.107758, -1.106524, 0.549269 
0.981000, -0.657719, 0.318887, 1.667704, 0.003677, -0.348102 , 0.527690, 0.081087, 0.062872, -1.124866, 0.525321 
0.982000, -0.687142, 0.339182, 1.597173, 0.030205, -0.303025 , 0.508904, 0.085930, 0.072791, -1.059302, 0.493676 
0.983000, -0.686999, 0.337625, 1.612026, 0.010150, -0.351032 , 0.485443, 0.085043, 0.030520, -1.055834, 0.458316 
0.984000, -0.730948, 0.386569, 1.609611, 0.002111, -0.296272 , 0.471960, 0.138664, -0.019969, -1.114700, 0.536612 
0.985000, -0.763440, 0.408466, 1.601917, -0.018649, -0.253670 , 0.475240, 0.087489, -0.013887, -1.128090, 0.526599 
0.986000, -0.726558, 0.381926, 1.608776, -0.042070, -0.292918 , 0.509392, 0.085193, -0.000374, -1.099415, 0.542909 
0.987000, -0.739409, 0.314336, 1.563430, -0.046821, -0.301315 , 0.488620, 0.049631, 0.010045, -1.139444, 0.473743 
0.988000, -0.764871, 0.376050, 1.584776, -0.070400, -0.314136 , 0.430283, 0.083137, 0.020662, -1.125750, 0.500649 
0.989000, -0.754682, 0.380229, 1.628179, -0.039316, -0.336116 , 0.422253, 0.110247, 0.046071, -1.147150, 0.559123 
0.990000, -0.788555, 0.352395, 1.641339, -0.018654, -0.273915 , 0.380794, 0.069711, -0.008848, -1.127220, 0.526369 
0.991000, -0.810262, 0.340865, 1.707075, -0.003182, -0.210821 , 0.378311, 0.146818, 0.031683, -1.076719, 0.532438 
0.992000, -0.831299, 0.340343, 1.699469, -0.067658, -0.178677 , 0.368745, 0.202608, 0.067650, -0.981617, 0.535663 
0.993000, -0.836494, 0.364184, 1.752311, -0.013608, -0.172107 , 0.327386, 0.186047, 0.052606, -1.028759, 0.562304 
0.994000, -0.873848, 0.372522, 1.679373, -0.001026, -0.186377 , 0.306323, 0.167266, 0.079023, -1.070965, 0.545178 
0.995000, -0.911669, 0.335824, 1.671437, -0.004034, -0.184725 , 0.309633, 0.198336, 0.162863, -1.105370, 0.557562 
0.996000, -0.937497, 0.354366, 1.714435, -0.008635, -0.157232 , 0.316356, 0.245751, 0.128613, -1.161106, 0.567763 
0.997000, -0.951639, 0.383624, 1.648317, 0.020270, -0.124367 , 0.333171, 0.269723, 0.202858, -1.181416, 0.577899 
0.998000, -0.970012, 0.361920, 1.677650, 0.046214, -0.151599 , 0.349351, 0.284190, 0.175500, -1.171262, 0.589816 
0.999000, -1.038532, 0.329411, 1.708111, 0.031561, -0.131065 , 0.369317, 0.282769, 0.119164, -1.141627, 0.614024 
1.000000, -1.041209, 0.383310, 1.714909, 0.010459, -0.110797 , 0.376795, 0.318682, 0.077529, -1.104952, 0.610263 


==> data/LAGR_REINTEG_conv_mean_error_frac_vol.csv <==
3.413333 , 187.9072781335121 , 0.00925080351003413 , 0
1.024 , 56.3721889451502 , 0.00925080351003413 , 0
0.3413333 , 18.79072781335121 , 0.00925080351003413 , 0
0.1024 , 5.637218894515021 , 0.00925080351003413 , 0
0.03413333 , 1.879072781335121 , 0.00925080351003413 , 0
0.01024 , 0.563721889451502 , 0.00925080351003413 , 0
0.003413333 , 0.1879072781335121 , 0.00925080351003413 , 0
0.001024 , 0.0563721889451502 , 0.00925080351003413 , 0


==> data/VR_conv_mean_error_frac_vol.csv <==
3.413333 , 187.9072781335121 , 1.655859007705103 , 1.6518874
1.024 , 56.3721889451502 , 1.505217578822512 , 1.501231323809524
0.3413333 , 18.79072781335121 , 1.260721167076295 , 1.258581642857143
0.1024 , 5.637218894515021 , 0.8394865593300673 , 0.8423404476190477
0.03413333 , 1.879072781335121 , 0.5061491814772958 , 0.5053156866666666
0.01024 , 0.563721889451502 , 0.2567297653573985 , 0.2555481328571429
0.003413333 , 0.1879072781335121 , 0.09330313010325909 , 0.08997257332857145
0.001024 , 0.0563721889451502 , 0.03585221832114099 , 0.03230338321428572

